Multi-Particle Amplitudes from the Four-Point Correlator in Planar N=4 SYM

A non-trivial consequence of the super-correlator/super-amplitude duality is that the integrand of the four-point correlation function of stress-tensor multiplets in planar N=4 super Yang-Mills contains a certain combination of n-point amplitude integrands for any n. This combination is the sum of products of all helicity super-amplitudes with their corresponding helicity conjugates. The four-point correlator itself is described by a single scalar function whose loop level integrands possess a hidden permutation symmetry facilitating its computation up to ten loops. We discover that assuming Yangian symmetry and an appropriate basis of planar dual conformal integrands it is possible to disentangle the contributions from the individual amplitudes from this combination. We test this up to seven points and up to two loops. This suggests that any scattering amplitude for any n, with any helicity structure and at any loop order may be extractable from the four-point correlator.

==> R1TimesR2YangianRules.txt <==
(R1[{6, 7}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> 0
(R1[{6, 7}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]^3)/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 5}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}])
(R1[{6, 7}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}]^2)/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}])
(R1[{6, 7}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 4, 5}]^2*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 5}]*t4[{2, 4, 5, 6}])
(R1[{6, 7}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> (t4[{1, 2, 3, 5}]^2*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 5}]*t4[{2, 3, 5, 6}]*t4[{3, 5, 6, 7}])
(R1[{6, 7}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 3, 4}]^3*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 5}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{3, 4, 6, 7}])
(R1[{6, 7}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> 0
(R1[{6, 7}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}])^4)/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}]*(t4[{1, 2, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])*(t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}] - t4[{1, 2, 5, 7}]*t4[{3, 4, 6, 7}])*t4[{3, 5, 6, 7}])
(R1[{6, 7}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> -(((t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}] - t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}])^4*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 7}])*t4[{1, 4, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}] - t4[{1, 2, 3, 6}]*t4[{4, 5, 6, 7}])))
(R1[{6, 7}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> ((t4[{1, 2, 3, 7}]*t4[{1, 2, 4, 5}] - t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 7}])^4*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 5}]*(-(t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 7}]) + t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}] - t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}]))
(R1[{6, 7}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> 0
(R1[{6, 7}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 4}]^3*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]^3*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 5}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*(t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}])*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}]))
(R1[{6, 7}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> 0
(R1[{6, 7}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 4, 5, 6}]^3*t4[{2, 3, 4, 5}]^3)/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 5}]*(-(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}])*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]) + t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}])*t4[{2, 4, 5, 6}])
(R1[{6, 7}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> -((t4[{1, 5, 6, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 3, 6, 7}])^4)/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}])*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}]))
(R1[{6, 7}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*(t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 5}] - t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 7}])^4*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{4, 5, 6, 7}]))
(R1[{6, 7}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> 0
(R1[{6, 7}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> (t4[{1, 5, 6, 7}]*(t4[{1, 2, 3, 5}]*t4[{2, 3, 4, 6}] - t4[{1, 2, 3, 4}]*t4[{2, 3, 5, 6}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 5}]*t4[{2, 3, 4, 5}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 6, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}]))
(R1[{6, 7}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 4}]^3*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 7}]^3)/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{2, 3, 4, 7}]*t4[{3, 4, 6, 7}]*(t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}] - t4[{1, 2, 3, 7}]*t4[{4, 5, 6, 7}]))
(R1[{6, 7}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> 0
(R1[{6, 7}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 5, 6}]^3*t4[{2, 3, 4, 5}]^3*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 5}]*(-(t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*t4[{2, 5, 6, 7}])
(R1[{4, 7}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> 0
(R1[{4, 7}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 5, 6}]^3)/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 5, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}])
(R1[{4, 7}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 3, 5, 6}]^3*t4[{2, 3, 4, 5}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 5, 6}])
(R1[{4, 7}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 5, 6}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 5, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}])
(R1[{4, 7}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> 0
(R1[{4, 7}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 3, 6}]^3*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 5, 6}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{3, 4, 6, 7}])
(R1[{4, 7}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 3, 5}]^3*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{2, 3, 5, 6}]*t4[{3, 4, 5, 7}])
(R1[{4, 7}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{2, 3, 4, 5}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 3, 5, 6}]*t4[{2, 5, 6, 7}])^4)/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 5, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 5, 6, 7}]*(-(t4[{1, 2, 5, 7}]*t4[{3, 4, 5, 6}]) + t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])*(-(t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}]) + t4[{1, 2, 5, 7}]*t4[{3, 4, 6, 7}])*t4[{3, 5, 6, 7}])
(R1[{4, 7}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*(t4[{1, 2, 6, 7}]*t4[{1, 3, 5, 6}] - t4[{1, 2, 5, 6}]*t4[{1, 3, 6, 7}])^4*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 5, 6}]*t4[{1, 3, 6, 7}]*(-(t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}]) + t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 7}])*t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}]*(-(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}]) + t4[{1, 2, 3, 6}]*t4[{4, 5, 6, 7}])))
(R1[{4, 7}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> -((t4[{1, 2, 3, 7}]^4*t4[{1, 2, 5, 6}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 5, 6}]*t4[{2, 3, 5, 6}]*(t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}] - t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}])))
(R1[{4, 7}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 3, 5}]^2*t4[{1, 2, 3, 6}]^2*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 5, 6}]*t4[{1, 3, 5, 6}]*(t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}] - t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}])*t4[{2, 3, 5, 6}]*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 3, 6, 7}]))
(R1[{4, 7}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*(t4[{1, 2, 3, 6}]*t4[{2, 3, 4, 5}] - t4[{1, 2, 3, 5}]*t4[{2, 3, 4, 6}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 5, 6}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 6}]*(t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}])*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}]))
(R1[{4, 7}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 5}]^3*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]^4)/(t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 5, 6}]*t4[{2, 3, 5, 6}]*t4[{3, 4, 5, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{3, 5, 6, 7}])*(-(t4[{1, 2, 4, 5}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}]))
(R1[{4, 7}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 4, 5, 6}]^3*t4[{2, 3, 5, 6}]^3)/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 5, 6}]*(-(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}])*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]) + t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}])*t4[{2, 4, 5, 6}])
(R1[{4, 7}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*(t4[{1, 3, 6, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 3, 5, 6}]*t4[{2, 3, 6, 7}])^4)/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 5, 6}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 6, 7}]*(-(t4[{1, 2, 3, 7}]*t4[{3, 4, 5, 6}]) + t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}])*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{4, 7}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*(t4[{1, 2, 5, 6}]*t4[{1, 3, 4, 7}] - t4[{1, 2, 4, 7}]*t4[{1, 3, 5, 6}])^4*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{4, 5, 6, 7}]))
(R1[{4, 7}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> -((t4[{1, 2, 3, 5}]^2*t4[{1, 2, 3, 7}]*t4[{1, 2, 5, 6}]^2*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 5, 6}]*t4[{2, 3, 5, 6}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}])))
(R1[{4, 7}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 6}]^2*t4[{1, 5, 6, 7}]*t4[{2, 3, 5, 6}]^2*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 5, 6}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 6, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}]))
(R1[{4, 7}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*(t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}] - t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}])^4)/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 5, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 6}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*(t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}] - t4[{1, 2, 3, 7}]*t4[{4, 5, 6, 7}]))
(R1[{4, 7}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 5}]^3*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 4, 5, 6}]^3*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 5, 6}]*t4[{1, 4, 5, 7}]*(t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}] - t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}])*t4[{2, 3, 5, 6}])
(R1[{4, 7}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 5, 6}]^2*t4[{2, 3, 5, 6}]^2*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 3, 5, 6}]*(-(t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 4, 5, 6}]*t4[{2, 5, 6, 7}])
(R1[{4, 5}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 6}]^2*t4[{1, 5, 6, 7}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 5, 6}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}])
(R1[{4, 5}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 6, 7}]^2)/(t4[{1, 2, 3, 6}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 5, 6, 7}])
(R1[{4, 5}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 3, 6, 7}]^2*t4[{2, 3, 4, 5}])/(t4[{1, 2, 3, 6}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{2, 3, 6, 7}])
(R1[{4, 5}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 6, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 5, 6}])
(R1[{4, 5}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> 0
(R1[{4, 5}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> 0
(R1[{4, 5}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 3, 7}]^3*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 5, 7}]*t4[{2, 3, 6, 7}]*t4[{3, 4, 5, 7}])
(R1[{4, 5}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{2, 3, 4, 5}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 6, 7}] - t4[{1, 3, 6, 7}]*t4[{2, 5, 6, 7}])^4)/(t4[{1, 2, 3, 6}]*t4[{1, 2, 6, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}]*(t4[{1, 2, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])*(t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}] - t4[{1, 2, 5, 7}]*t4[{3, 4, 6, 7}])*t4[{3, 5, 6, 7}])
(R1[{4, 5}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> 0
(R1[{4, 5}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> -((t4[{1, 2, 3, 7}]^3*t4[{1, 2, 6, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 6, 7}]*(t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}] - t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}])))
(R1[{4, 5}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> 0
(R1[{4, 5}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 7}]^3*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]^3*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*(t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}])*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}]))
(R1[{4, 5}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> (t4[{1, 5, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}])^4)/(t4[{1, 2, 3, 6}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 6, 7}]*t4[{3, 4, 5, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{3, 5, 6, 7}])*(-(t4[{1, 2, 4, 5}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}]))
(R1[{4, 5}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}] - t4[{1, 2, 3, 6}]*t4[{4, 5, 6, 7}])^4)/(t4[{1, 2, 3, 6}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 5, 6}]*(-(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}])*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]) + t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}])*t4[{2, 3, 6, 7}]*t4[{2, 4, 5, 6}])
(R1[{4, 5}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> 0
(R1[{4, 5}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> ((t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 7}] - t4[{1, 2, 4, 7}]*t4[{1, 3, 6, 7}])^4*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{4, 5, 6, 7}]))
(R1[{4, 5}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> -((t4[{1, 2, 3, 5}]^3*t4[{1, 2, 6, 7}]^3*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 6, 7}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}])))
(R1[{4, 5}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> 0
(R1[{4, 5}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 7}]^3*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 6, 7}]^3)/(t4[{1, 2, 3, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{3, 4, 5, 7}]*(t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}] - t4[{1, 2, 3, 7}]*t4[{4, 5, 6, 7}]))
(R1[{4, 5}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> ((t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 7}])^4*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*(t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}] - t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}])*t4[{2, 3, 6, 7}])
(R1[{4, 5}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*(t4[{1, 2, 5, 6}]*t4[{2, 3, 6, 7}] - t4[{1, 2, 3, 6}]*t4[{2, 5, 6, 7}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 6, 7}]*t4[{1, 3, 6, 7}]*(-(t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 5, 6}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 5, 6}]*t4[{2, 5, 6, 7}])
(R1[{2, 7}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> 0
(R1[{2, 7}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]^3)/(t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}])
(R1[{2, 7}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> 0
(R1[{2, 7}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}]^3*t4[{2, 3, 4, 5}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 5, 6}]*t4[{2, 4, 5, 6}])
(R1[{2, 7}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 3, 5, 6}]^3*t4[{2, 3, 4, 5}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 6}]*t4[{1, 4, 5, 6}]*t4[{2, 3, 5, 6}]*t4[{3, 5, 6, 7}])
(R1[{2, 7}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> (t4[{1, 3, 4, 6}]^3*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{4, 5, 6, 7}])/(t4[{1, 3, 4, 5}]*t4[{1, 3, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{3, 4, 6, 7}])
(R1[{2, 7}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}]^3*t4[{1, 5, 6, 7}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{3, 4, 5, 7}])
(R1[{2, 7}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 5, 6, 7}]^4*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]^3)/(t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{2, 5, 6, 7}]*(t4[{1, 2, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])*(t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}] - t4[{1, 2, 5, 7}]*t4[{3, 4, 6, 7}])*t4[{3, 5, 6, 7}])
(R1[{2, 7}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 3, 6, 7}]^3*t4[{1, 4, 5, 6}]^3*t4[{2, 3, 4, 5}])/(t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 5, 6}]*(t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 7}])*t4[{1, 4, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}] - t4[{1, 2, 3, 6}]*t4[{4, 5, 6, 7}])))
(R1[{2, 7}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> -(((t4[{1, 2, 4, 7}]*t4[{1, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}])^4*t4[{2, 3, 4, 5}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 5, 6}]*t4[{1, 4, 5, 6}]*(t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}] - t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}])))
(R1[{2, 7}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> ((t4[{1, 2, 3, 5}]*t4[{1, 3, 4, 6}] - t4[{1, 2, 3, 4}]*t4[{1, 3, 5, 6}])^4*t4[{1, 5, 6, 7}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 5, 6}]*(t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}] - t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}])*t4[{1, 4, 5, 6}]*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 3, 6, 7}]))
(R1[{2, 7}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*(t4[{1, 3, 4, 6}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 3, 4, 6}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*(t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}])*t4[{3, 4, 5, 6}]*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}]))
(R1[{2, 7}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}]^2*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]^3)/(t4[{1, 3, 4, 6}]*t4[{1, 3, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{3, 4, 5, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{3, 5, 6, 7}])*(-(t4[{1, 2, 4, 5}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}]))
(R1[{2, 7}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 4, 5, 6}]^2*t4[{3, 4, 5, 6}]^3)/(t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 5, 6}]*(-(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}])*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]) + t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}])*t4[{2, 4, 5, 6}])
(R1[{2, 7}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 3, 6, 7}]^3*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]^3)/(t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}])*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}]))
(R1[{2, 7}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 7}]^3*t4[{1, 4, 5, 6}]^3*t4[{2, 3, 4, 5}])/(t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{4, 5, 6, 7}]))
(R1[{2, 7}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*(t4[{1, 2, 4, 5}]*t4[{1, 3, 5, 6}] - t4[{1, 2, 3, 5}]*t4[{1, 4, 5, 6}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 5, 6}]*t4[{1, 4, 5, 6}]*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}]))
(R1[{2, 7}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]*(t4[{1, 3, 5, 6}]*t4[{2, 3, 4, 6}] - t4[{1, 3, 4, 6}]*t4[{2, 3, 5, 6}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 6, 7}]*t4[{3, 4, 5, 6}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}]))
(R1[{2, 7}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*(t4[{1, 3, 4, 6}]*t4[{3, 4, 5, 7}] - t4[{1, 3, 4, 5}]*t4[{3, 4, 6, 7}])^4)/(t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}]*t4[{3, 4, 5, 6}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*(t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}] - t4[{1, 2, 3, 7}]*t4[{4, 5, 6, 7}]))
(R1[{2, 7}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}]^2*t4[{1, 4, 5, 6}]^2)/(t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 5, 6}]*t4[{1, 4, 5, 7}]*(t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}] - t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]))
(R1[{2, 7}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 5, 6}]^3*t4[{3, 4, 5, 6}]^3*t4[{4, 5, 6, 7}])/(t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 5, 6}]*t4[{1, 4, 5, 6}]*(-(t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*t4[{2, 5, 6, 7}])
(R1[{2, 5}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 6}]^3*t4[{1, 5, 6, 7}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 6, 7}]*t4[{3, 4, 6, 7}])
(R1[{2, 5}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{3, 4, 6, 7}]^3)/(t4[{1, 3, 4, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}])
(R1[{2, 5}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> 0
(R1[{2, 5}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 4, 6, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}]*t4[{3, 4, 6, 7}])
(R1[{2, 5}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 3, 6, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}]*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{2, 5}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> 0
(R1[{2, 5}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 7}]^3*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}])
(R1[{2, 5}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 5, 6, 7}]^4*t4[{2, 3, 4, 5}]*t4[{3, 4, 6, 7}]^3)/(t4[{1, 3, 4, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 5, 6, 7}]*(t4[{1, 2, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])*(t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}] - t4[{1, 2, 5, 7}]*t4[{3, 4, 6, 7}])*t4[{3, 5, 6, 7}])
(R1[{2, 5}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 3, 6, 7}]^2*t4[{1, 4, 6, 7}]^2*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 3, 4, 6}]*t4[{1, 3, 4, 7}]*(t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 7}])*t4[{3, 4, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}] - t4[{1, 2, 3, 6}]*t4[{4, 5, 6, 7}])))
(R1[{2, 5}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> ((t4[{1, 2, 4, 7}]*t4[{1, 3, 6, 7}] - t4[{1, 2, 3, 7}]*t4[{1, 4, 6, 7}])^4*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 6, 7}]*(t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}]) + t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}])*t4[{3, 4, 6, 7}])
(R1[{2, 5}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 3, 4}]^4*t4[{1, 3, 6, 7}]^3*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 4, 7}]*(t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}] - t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}])*t4[{1, 4, 6, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 3, 6, 7}])*t4[{3, 4, 6, 7}])
(R1[{2, 5}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 7}]^3*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]^3*t4[{4, 5, 6, 7}])/(t4[{1, 3, 4, 6}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 7}]*(t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}])*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}])*t4[{3, 4, 6, 7}])
(R1[{2, 5}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*(t4[{1, 3, 4, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 3, 4, 6}]*t4[{3, 4, 5, 7}])^4)/(t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 6, 7}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{3, 5, 6, 7}])*(-(t4[{1, 2, 4, 5}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}]))
(R1[{2, 5}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{3, 4, 6, 7}] - t4[{1, 3, 4, 6}]*t4[{4, 5, 6, 7}])^4)/(t4[{1, 3, 4, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 6, 7}]*(-(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}])*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]) + t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}])*t4[{2, 4, 5, 6}]*t4[{3, 4, 6, 7}])
(R1[{2, 5}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 3, 6, 7}]^2*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 6, 7}]^2)/(t4[{1, 3, 4, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}])*t4[{3, 5, 6, 7}]))
(R1[{2, 5}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 7}]^2*t4[{1, 4, 6, 7}]^2*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 5, 7}]*t4[{3, 4, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{4, 5, 6, 7}]))
(R1[{2, 5}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> -((t4[{1, 2, 3, 7}]*(t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}] - t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}])^4*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 6, 7}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}])*t4[{3, 4, 6, 7}]))
(R1[{2, 5}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 3, 6, 7}]^3*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]^3*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 6, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}])*t4[{3, 4, 6, 7}])
(R1[{2, 5}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 7}]^2*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 6, 7}]^2)/(t4[{1, 3, 4, 6}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 7}]*t4[{3, 4, 5, 7}]*(t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}] - t4[{1, 2, 3, 7}]*t4[{4, 5, 6, 7}]))
(R1[{2, 5}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*(t4[{1, 3, 4, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 3, 4, 6}]*t4[{1, 4, 5, 7}])^4*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*(t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}] - t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}])*t4[{3, 4, 6, 7}])
(R1[{2, 5}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*(t4[{1, 3, 4, 6}]*t4[{2, 5, 6, 7}] - t4[{1, 2, 5, 6}]*t4[{3, 4, 6, 7}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 5, 6}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 6, 7}]*(-(t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*t4[{2, 5, 6, 7}]*t4[{3, 4, 6, 7}])
(R1[{2, 3}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 4, 5, 6}]^2)/(t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}])
(R1[{2, 3}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{4, 5, 6, 7}]^3)/(t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}])
(R1[{2, 3}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> 0
(R1[{2, 3}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> 0
(R1[{2, 3}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 5}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}]*t4[{3, 5, 6, 7}])
(R1[{2, 3}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> (t4[{1, 4, 6, 7}]^2*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}]*t4[{3, 4, 6, 7}])
(R1[{2, 3}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 4, 5, 7}]^2*t4[{3, 4, 5, 6}])/(t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 6, 7}]*t4[{3, 4, 5, 7}])
(R1[{2, 3}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 5, 6, 7}]^3*t4[{2, 3, 4, 5}]*t4[{4, 5, 6, 7}]^3)/(t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 5, 6, 7}]*(t4[{1, 2, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])*(t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}] - t4[{1, 2, 5, 7}]*t4[{3, 4, 6, 7}])*t4[{3, 5, 6, 7}])
(R1[{2, 3}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> 0
(R1[{2, 3}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> -((t4[{1, 2, 4, 7}]^3*t4[{1, 5, 6, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*(t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}] - t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}])))
(R1[{2, 3}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> ((t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}] - t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}])^4*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*(t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}] - t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}])*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 3, 6, 7}]))
(R1[{2, 3}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}])^4)/(t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*(t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}])*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}]))
(R1[{2, 3}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*(t4[{1, 4, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 4, 5, 6}]*t4[{3, 4, 5, 7}])^4)/(t4[{1, 3, 4, 5}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{3, 4, 5, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{3, 5, 6, 7}])*t4[{4, 5, 6, 7}]*(-(t4[{1, 2, 4, 5}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}]))
(R1[{2, 3}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> 0
(R1[{2, 3}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 3, 6, 7}]^3*t4[{2, 3, 4, 5}]*t4[{4, 5, 6, 7}]^3)/(t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}])*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}]))
(R1[{2, 3}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> 0
(R1[{2, 3}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> -((t4[{1, 2, 3, 7}]*t4[{1, 2, 4, 5}]^3*t4[{1, 5, 6, 7}]^3*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}])))
(R1[{2, 3}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}] - t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}])^4)/(t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 6, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}]))
(R1[{2, 3}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> -((t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]*(t4[{1, 4, 6, 7}]*t4[{3, 4, 5, 7}] - t4[{1, 4, 5, 7}]*t4[{3, 4, 6, 7}])^4)/(t4[{1, 3, 4, 7}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 7}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*t4[{4, 5, 6, 7}]*(-(t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 7}]*t4[{4, 5, 6, 7}])))
(R1[{2, 3}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> 0
(R1[{2, 3}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 5, 6, 7}] - t4[{1, 2, 5, 6}]*t4[{4, 5, 6, 7}])^4)/(t4[{1, 2, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{1, 5, 6, 7}]*(-(t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*t4[{2, 5, 6, 7}])
(R1[{1, 7}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> 0
(R1[{1, 7}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> 0
(R1[{1, 7}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}]^3)/(t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}])
(R1[{1, 7}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}]^2)/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}])
(R1[{1, 7}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{2, 3, 5, 6}]^2*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{2, 3, 4, 6}]*t4[{2, 4, 5, 6}]*t4[{3, 5, 6, 7}])
(R1[{1, 7}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> (t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]^2*t4[{4, 5, 6, 7}])/(t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*t4[{3, 4, 6, 7}])
(R1[{1, 7}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]^3*t4[{4, 5, 6, 7}])/(t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*t4[{3, 4, 5, 7}])
(R1[{1, 7}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{2, 5, 6, 7}]^3*t4[{3, 4, 5, 6}]^3)/(t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*(t4[{1, 2, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])*(t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}] - t4[{1, 2, 5, 7}]*t4[{3, 4, 6, 7}])*t4[{3, 5, 6, 7}])
(R1[{1, 7}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}])^4)/(t4[{1, 3, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 7}])*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}] - t4[{1, 2, 3, 6}]*t4[{4, 5, 6, 7}])))
(R1[{1, 7}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> -(((t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*(t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}] - t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}])))
(R1[{1, 7}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> (t4[{1, 5, 6, 7}]*(t4[{1, 2, 3, 5}]*t4[{2, 3, 4, 6}] - t4[{1, 2, 3, 4}]*t4[{2, 3, 5, 6}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*(t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}] - t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}])*t4[{2, 3, 4, 5}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 3, 6, 7}])*t4[{2, 4, 5, 6}])
(R1[{1, 7}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> 0
(R1[{1, 7}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]^3*t4[{3, 4, 5, 6}]^3)/(t4[{1, 3, 4, 5}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*t4[{3, 4, 5, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{3, 5, 6, 7}])*(-(t4[{1, 2, 4, 5}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}]))
(R1[{1, 7}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> 0
(R1[{1, 7}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 6, 7}]^3*t4[{3, 4, 5, 6}]^3)/(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*(t4[{1, 2, 3, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}])*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}]))
(R1[{1, 7}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}])^4)/(t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 7}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{4, 5, 6, 7}]))
(R1[{1, 7}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> -((t4[{1, 2, 3, 7}]*(t4[{1, 2, 4, 5}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 5}]*t4[{2, 4, 5, 6}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 5}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}])))
(R1[{1, 7}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> 0
(R1[{1, 7}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*(t4[{2, 3, 4, 6}]*t4[{3, 4, 5, 7}] - t4[{2, 3, 4, 5}]*t4[{3, 4, 6, 7}])^4)/(t4[{1, 3, 4, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*t4[{3, 4, 5, 6}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*(t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}] - t4[{1, 2, 3, 7}]*t4[{4, 5, 6, 7}]))
(R1[{1, 7}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 4, 5, 6}]^3*t4[{2, 3, 4, 5}]^3)/(t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 5}]*t4[{1, 4, 5, 7}]*(t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}] - t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}])*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}])
(R1[{1, 7}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> 0
(R1[{1, 5}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]^3*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 6, 7}]*t4[{3, 4, 6, 7}])
(R1[{1, 5}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> 0
(R1[{1, 5}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 6, 7}]^3)/(t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 6, 7}])
(R1[{1, 5}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{2, 3, 4, 5}]*t4[{2, 4, 6, 7}]^3*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 5, 6}]*t4[{3, 4, 6, 7}])
(R1[{1, 5}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{2, 3, 4, 5}]*t4[{2, 3, 6, 7}]^3*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 6, 7}]*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{1, 5}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> 0
(R1[{1, 5}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}]^3*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 6, 7}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}])
(R1[{1, 5}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{2, 3, 4, 5}]*t4[{2, 5, 6, 7}]^3*t4[{3, 4, 6, 7}]^3)/(t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 6, 7}]*(t4[{1, 2, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])*(t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}] - t4[{1, 2, 5, 7}]*t4[{3, 4, 6, 7}])*t4[{3, 5, 6, 7}])
(R1[{1, 5}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 6, 7}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 6, 7}])^4)/(t4[{1, 3, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 7}])*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 6, 7}]*t4[{3, 4, 6, 7}]*(-(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}]) + t4[{1, 2, 3, 6}]*t4[{4, 5, 6, 7}]))
(R1[{1, 5}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> -((t4[{2, 3, 4, 5}]*(t4[{1, 2, 4, 7}]*t4[{2, 3, 6, 7}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 6, 7}])^4*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 6, 7}]*(t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}] - t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}])*t4[{3, 4, 6, 7}]))
(R1[{1, 5}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 3, 4}]^4*t4[{1, 5, 6, 7}]*t4[{2, 3, 6, 7}]^3*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*(t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}] - t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}])*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 3, 6, 7}])*t4[{2, 4, 6, 7}]*t4[{3, 4, 6, 7}])
(R1[{1, 5}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]^2*t4[{2, 3, 4, 7}]^2*t4[{4, 5, 6, 7}])/(t4[{2, 3, 6, 7}]*(t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}])*t4[{2, 4, 6, 7}]*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}])*t4[{3, 4, 6, 7}])
(R1[{1, 5}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*(t4[{2, 3, 4, 7}]*t4[{3, 4, 5, 6}] - t4[{2, 3, 4, 6}]*t4[{3, 4, 5, 7}])^4)/(t4[{1, 3, 4, 5}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 6, 7}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{3, 5, 6, 7}])*(-(t4[{1, 2, 4, 5}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}]))
(R1[{1, 5}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 6}]^3*t4[{4, 5, 6, 7}]^4)/(t4[{1, 4, 5, 6}]*(-(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 4, 7}]*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]) + t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}])*t4[{2, 3, 6, 7}]*t4[{2, 4, 5, 6}]*t4[{2, 4, 6, 7}]*t4[{3, 4, 6, 7}])
(R1[{1, 5}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{2, 3, 6, 7}]^2*t4[{3, 4, 6, 7}]^2)/(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 4, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}])*t4[{3, 5, 6, 7}]))
(R1[{1, 5}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*(t4[{1, 3, 4, 7}]*t4[{2, 4, 6, 7}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 6, 7}])^4)/(t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 7}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 6, 7}]*t4[{3, 4, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{4, 5, 6, 7}]))
(R1[{1, 5}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> -((t4[{1, 2, 3, 7}]*(t4[{1, 2, 4, 5}]*t4[{2, 3, 6, 7}] - t4[{1, 2, 3, 5}]*t4[{2, 4, 6, 7}])^4*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 6, 7}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}])*t4[{3, 4, 6, 7}]))
(R1[{1, 5}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]^2*t4[{2, 3, 6, 7}]^2*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 6, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}])*t4[{3, 4, 6, 7}])
(R1[{1, 5}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{2, 3, 4, 7}]^2*t4[{3, 4, 6, 7}]^2)/(t4[{1, 3, 4, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 6, 7}]*t4[{3, 4, 5, 7}]*(t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}] - t4[{1, 2, 3, 7}]*t4[{4, 5, 6, 7}]))
(R1[{1, 5}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*(t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}] - t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}])^4*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 5}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*(t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}] - t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}])*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 6, 7}]*t4[{3, 4, 6, 7}])
(R1[{1, 5}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{2, 3, 4, 6}]^3*t4[{2, 5, 6, 7}]^3*t4[{4, 5, 6, 7}])/(t4[{1, 2, 5, 6}]*(-(t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 5, 6}]*t4[{2, 4, 6, 7}]*t4[{3, 4, 6, 7}])
(R1[{5, 6}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 4}]^3*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}])
(R1[{5, 6}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}]^2)/(t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}])
(R1[{5, 6}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 7}]^2*t4[{2, 3, 4, 5}])/(t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 7}])
(R1[{5, 6}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 4, 7}]^2*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 4, 5, 6}])
(R1[{5, 6}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> (t4[{1, 2, 3, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 6}]*t4[{3, 5, 6, 7}])
(R1[{5, 6}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> 0
(R1[{5, 6}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> 0
(R1[{5, 6}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> (t4[{2, 3, 4, 5}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}] - t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}])^4)/(t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 5, 6, 7}]*(t4[{1, 2, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])*(t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}] - t4[{1, 2, 5, 7}]*t4[{3, 4, 6, 7}])*t4[{3, 5, 6, 7}])
(R1[{5, 6}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> -(((t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 7}] - t4[{1, 2, 4, 7}]*t4[{1, 3, 6, 7}])^4*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 7}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 7}])*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}] - t4[{1, 2, 3, 6}]*t4[{4, 5, 6, 7}])))
(R1[{5, 6}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> 0
(R1[{5, 6}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 3, 4}]^3*t4[{1, 2, 3, 7}]^3*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 7}]*(t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}] - t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}])*t4[{2, 3, 4, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 3, 6, 7}]))
(R1[{5, 6}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> 0
(R1[{5, 6}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 4}]^3*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 7}]^3)/(t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{2, 3, 4, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{3, 5, 6, 7}])*(-(t4[{1, 2, 4, 5}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}]))
(R1[{5, 6}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{4, 5, 6, 7}])^4)/(t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 7}]*t4[{1, 4, 5, 6}]*(-(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 4, 7}]*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]) + t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}])*t4[{2, 4, 5, 6}])
(R1[{5, 6}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> -((t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 7}] - t4[{1, 3, 4, 7}]*t4[{2, 3, 6, 7}])^4)/(t4[{1, 2, 3, 7}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}])*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}]))
(R1[{5, 6}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> 0
(R1[{5, 6}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> -(((t4[{1, 2, 3, 7}]*t4[{1, 2, 4, 5}] - t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 7}])^4*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 7}]*t4[{2, 3, 4, 7}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}])))
(R1[{5, 6}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 7}]^3*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]^3*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 6, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}]))
(R1[{5, 6}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> 0
(R1[{5, 6}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]^3*t4[{1, 2, 6, 7}]*t4[{1, 4, 5, 7}]^3*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 4, 5, 6}]*(t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}] - t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}])*t4[{2, 3, 4, 7}])
(R1[{5, 6}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> ((t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 4, 7}]*(-(t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*t4[{2, 5, 6, 7}])
(R1[{1, 3}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 4, 5, 6}]^3)/(t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{2, 4, 6, 7}]*t4[{2, 5, 6, 7}])
(R1[{1, 3}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> 0
(R1[{1, 3}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{4, 5, 6, 7}]^3)/(t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{2, 4, 6, 7}]*t4[{2, 5, 6, 7}])
(R1[{1, 3}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> 0
(R1[{1, 3}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{2, 3, 4, 5}]*t4[{2, 5, 6, 7}]^3*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 5}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{2, 4, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{1, 3}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> (t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{2, 4, 6, 7}]^3*t4[{3, 4, 5, 6}])/(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 4, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{2, 5, 6, 7}]*t4[{3, 4, 6, 7}])
(R1[{1, 3}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 4, 5, 7}]^3*t4[{3, 4, 5, 6}])/(t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 7}]*t4[{2, 4, 5, 6}]*t4[{2, 4, 6, 7}]*t4[{2, 5, 6, 7}]*t4[{3, 4, 5, 7}])
(R1[{1, 3}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{2, 3, 4, 5}]*t4[{2, 5, 6, 7}]^2*t4[{4, 5, 6, 7}]^3)/(t4[{2, 4, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{2, 4, 6, 7}]*(t4[{1, 2, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])*(t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}] - t4[{1, 2, 5, 7}]*t4[{3, 4, 6, 7}])*t4[{3, 5, 6, 7}])
(R1[{1, 3}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 2, 6, 7}]^4*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}]^3)/(t4[{1, 3, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 7}])*t4[{1, 4, 6, 7}]*t4[{2, 4, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{2, 4, 6, 7}]*t4[{2, 5, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}] - t4[{1, 2, 3, 6}]*t4[{4, 5, 6, 7}])))
(R1[{1, 3}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> -((t4[{1, 2, 4, 7}]^3*t4[{2, 3, 4, 5}]*t4[{2, 5, 6, 7}]^3*t4[{3, 4, 5, 6}])/(t4[{1, 2, 5, 7}]*t4[{2, 4, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{2, 4, 6, 7}]*(t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}] - t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}])))
(R1[{1, 3}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> (t4[{1, 5, 6, 7}]*(t4[{1, 2, 3, 5}]*t4[{2, 4, 6, 7}] - t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])^4*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*(t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}] - t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}])*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 3, 6, 7}])*t4[{2, 4, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{2, 4, 6, 7}]*t4[{2, 5, 6, 7}])
(R1[{1, 3}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*(t4[{2, 3, 4, 6}]*t4[{2, 4, 5, 7}] - t4[{2, 3, 4, 5}]*t4[{2, 4, 6, 7}])^4)/(t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 4, 5, 6}]*(t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}])*t4[{2, 4, 5, 7}]*t4[{2, 4, 6, 7}]*t4[{2, 5, 6, 7}]*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}]))
(R1[{1, 3}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*(t4[{2, 4, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{2, 4, 5, 6}]*t4[{3, 4, 5, 7}])^4)/(t4[{1, 3, 4, 5}]*t4[{2, 4, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{2, 4, 6, 7}]*t4[{2, 5, 6, 7}]*t4[{3, 4, 5, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{3, 5, 6, 7}])*t4[{4, 5, 6, 7}]*(-(t4[{1, 2, 4, 5}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}]))
(R1[{1, 3}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{2, 4, 5, 6}]^2*t4[{4, 5, 6, 7}]^3)/(t4[{1, 4, 5, 6}]*(-(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}])*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]) + t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}])*t4[{2, 4, 5, 7}]*t4[{2, 4, 6, 7}]*t4[{2, 5, 6, 7}])
(R1[{1, 3}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{2, 3, 6, 7}]^3*t4[{4, 5, 6, 7}]^3)/(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{2, 4, 6, 7}]*t4[{2, 5, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}])*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}]))
(R1[{1, 3}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 4, 7}]^3*t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}]^3)/(t4[{1, 3, 4, 7}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 4, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{2, 4, 6, 7}]*t4[{2, 5, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{4, 5, 6, 7}]))
(R1[{1, 3}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> -((t4[{1, 2, 3, 7}]*t4[{1, 2, 4, 5}]^3*t4[{2, 5, 6, 7}]^3*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{2, 4, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{2, 4, 6, 7}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}])))
(R1[{1, 3}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]*(t4[{2, 3, 5, 6}]*t4[{2, 4, 6, 7}] - t4[{2, 3, 4, 6}]*t4[{2, 5, 6, 7}])^4)/(t4[{1, 2, 3, 6}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{2, 4, 6, 7}]*t4[{2, 5, 6, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}]))
(R1[{1, 3}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> -((t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*(t4[{2, 4, 6, 7}]*t4[{3, 4, 5, 7}] - t4[{2, 4, 5, 7}]*t4[{3, 4, 6, 7}])^4)/(t4[{1, 3, 4, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 4, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{2, 4, 6, 7}]*t4[{2, 5, 6, 7}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*t4[{4, 5, 6, 7}]*(-(t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 7}]*t4[{4, 5, 6, 7}])))
(R1[{1, 3}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*(t4[{1, 4, 5, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 4, 5, 6}]*t4[{2, 4, 5, 7}])^4*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 5}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*(t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}] - t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}])*t4[{2, 4, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{2, 4, 6, 7}]*t4[{2, 5, 6, 7}]*t4[{4, 5, 6, 7}])
(R1[{1, 3}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}]^2*t4[{2, 5, 6, 7}]^2)/(t4[{1, 2, 5, 6}]*(-(t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{2, 4, 6, 7}])
(R1[{3, 6}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 4, 5}]^3*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{2, 4, 5, 7}])
(R1[{3, 6}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 4, 5, 7}]^3)/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}])
(R1[{3, 6}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 4, 5, 7}]^3*t4[{2, 3, 4, 5}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 7}])
(R1[{3, 6}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> 0
(R1[{3, 6}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 5, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 4, 5, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{3, 5, 6, 7}])
(R1[{3, 6}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 4, 7}]^3*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 4, 5, 7}]*t4[{3, 4, 6, 7}])
(R1[{3, 6}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> 0
(R1[{3, 6}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{2, 3, 4, 5}]*(t4[{1, 5, 6, 7}]*t4[{2, 4, 5, 7}] - t4[{1, 4, 5, 7}]*t4[{2, 5, 6, 7}])^4)/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 7}]*t4[{2, 4, 5, 7}]*t4[{2, 5, 6, 7}]*(t4[{1, 2, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])*(-(t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}]) + t4[{1, 2, 5, 7}]*t4[{3, 4, 6, 7}])*t4[{3, 5, 6, 7}]))
(R1[{3, 6}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 2, 6, 7}]^4*t4[{1, 4, 5, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 7}])*t4[{1, 4, 6, 7}]*t4[{2, 4, 5, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}] - t4[{1, 2, 3, 6}]*t4[{4, 5, 6, 7}])))
(R1[{3, 6}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> -((t4[{1, 2, 4, 7}]^2*t4[{1, 2, 5, 7}]^2*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 5}]*t4[{1, 4, 5, 7}]*t4[{2, 4, 5, 7}]*(t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}] - t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}])))
(R1[{3, 6}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> ((t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{1, 2, 5, 7}])^4*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*(-(t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}]) + t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}])*t4[{1, 4, 5, 7}]*(-(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 3, 4, 5}]*t4[{2, 3, 6, 7}])*t4[{2, 4, 5, 7}])
(R1[{3, 6}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 4, 7}]^3*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*(t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}])*t4[{2, 4, 5, 7}]*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}]))
(R1[{3, 6}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 4, 5}]^3*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 7}]^3)/(t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 4, 5, 7}]*t4[{2, 4, 5, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{3, 5, 6, 7}])*(-(t4[{1, 2, 4, 5}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}]))
(R1[{3, 6}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 4, 5, 7}] - t4[{1, 2, 4, 5}]*t4[{4, 5, 6, 7}])^4)/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*(-(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}])*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]) + t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}])*t4[{2, 4, 5, 6}]*t4[{2, 4, 5, 7}])
(R1[{3, 6}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*(t4[{1, 4, 5, 7}]*t4[{2, 3, 6, 7}] - t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 7}])^4)/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 5, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 5, 7}]*(t4[{1, 2, 3, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}])*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}]))
(R1[{3, 6}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 4, 7}]^2*t4[{1, 2, 6, 7}]*t4[{1, 4, 5, 7}]^2*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 4, 5, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{4, 5, 6, 7}]))
(R1[{3, 6}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> -((t4[{1, 2, 3, 7}]*t4[{1, 2, 4, 5}]^2*t4[{1, 2, 5, 7}]^2*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{2, 4, 5, 7}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}])))
(R1[{3, 6}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]*(t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}] - t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 5, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}]))
(R1[{3, 6}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 4, 7}]^3*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 7}]^3)/(t4[{1, 2, 4, 5}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 7}]*t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 4, 5, 7}]*t4[{3, 4, 6, 7}]*(t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}] - t4[{1, 2, 3, 7}]*t4[{4, 5, 6, 7}]))
(R1[{3, 6}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 4, 5}]^2*t4[{1, 2, 6, 7}]*t4[{1, 4, 5, 7}]^2*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 4, 5, 6}]*(t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}] - t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}])*t4[{2, 4, 5, 7}])
(R1[{3, 6}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*(t4[{1, 2, 5, 6}]*t4[{2, 4, 5, 7}] - t4[{1, 2, 4, 5}]*t4[{2, 5, 6, 7}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 7}]*(-(t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{2, 5, 6, 7}])
(R1[{3, 4}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 5, 6}]^2*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 6}]*t4[{2, 5, 6, 7}])
(R1[{3, 4}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{2, 5, 6, 7}]^2)/(t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}])
(R1[{3, 4}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 5, 6, 7}]^3*t4[{2, 3, 4, 5}])/(t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 5, 6, 7}])
(R1[{3, 4}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> 0
(R1[{3, 4}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> 0
(R1[{3, 4}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 6, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 5, 6, 7}]*t4[{3, 4, 6, 7}])
(R1[{3, 4}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 5, 7}]^2*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{2, 5, 6, 7}]*t4[{3, 4, 5, 7}])
(R1[{3, 4}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> 0
(R1[{3, 4}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 2, 6, 7}]^3*t4[{1, 5, 6, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 7}])*t4[{1, 4, 6, 7}]*t4[{2, 5, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}] - t4[{1, 2, 3, 6}]*t4[{4, 5, 6, 7}])))
(R1[{3, 4}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> 0
(R1[{3, 4}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 3, 5}]^3*t4[{1, 2, 6, 7}]^3*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*(t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}] - t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}])*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 3, 6, 7}])*t4[{2, 5, 6, 7}])
(R1[{3, 4}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> ((t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*(t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}])*t4[{2, 5, 6, 7}]*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}]))
(R1[{3, 4}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*(t4[{1, 2, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])^4)/(t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}]*t4[{3, 4, 5, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{3, 5, 6, 7}])*(-(t4[{1, 2, 4, 5}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}]))
(R1[{3, 4}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 5, 6, 7}] - t4[{1, 2, 5, 6}]*t4[{4, 5, 6, 7}])^4)/(t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 6}]*t4[{1, 5, 6, 7}]*(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}])*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}] - t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}])*t4[{2, 4, 5, 6}]*t4[{2, 5, 6, 7}])
(R1[{3, 4}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{2, 3, 4, 5}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 6, 7}] - t4[{1, 3, 6, 7}]*t4[{2, 5, 6, 7}])^4)/(t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}])*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}]))
(R1[{3, 4}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 4, 7}]^3*t4[{1, 5, 6, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 7}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 5, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{4, 5, 6, 7}]))
(R1[{3, 4}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> 0
(R1[{3, 4}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 6, 7}]^3*t4[{2, 3, 5, 6}]^3*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}]))
(R1[{3, 4}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> (t4[{2, 3, 4, 5}]*(t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}] - t4[{1, 2, 5, 7}]*t4[{3, 4, 6, 7}])^4)/(t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 5, 6, 7}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*(t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}] - t4[{1, 2, 3, 7}]*t4[{4, 5, 6, 7}]))
(R1[{3, 4}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> -((t4[{1, 2, 3, 7}]*(t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 2, 5, 6}]*t4[{1, 4, 5, 7}])^4*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{1, 5, 6, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}])*t4[{2, 5, 6, 7}]))
(R1[{3, 4}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> 0
(R1[{1, 2}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]^3)/(t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{1, 2}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> 0
(R1[{1, 2}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> 0
(R1[{1, 2}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{2, 3, 4, 5}]*t4[{4, 5, 6, 7}]^3)/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{2, 4, 5, 6}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{1, 2}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{2, 3, 4, 5}]*t4[{3, 5, 6, 7}]^2)/(t4[{1, 2, 3, 5}]*t4[{2, 3, 5, 6}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}])
(R1[{1, 2}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> (t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 6, 7}]^2)/(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{3, 4, 5, 7}]*t4[{3, 5, 6, 7}])
(R1[{1, 2}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 7}]^2)/(t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 7}]*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{1, 2}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> 0
(R1[{1, 2}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 3, 6, 7}]^3*t4[{2, 3, 4, 5}]*t4[{4, 5, 6, 7}]^3)/((t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 7}])*t4[{1, 4, 6, 7}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}] - t4[{1, 2, 3, 6}]*t4[{4, 5, 6, 7}])))
(R1[{1, 2}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> -((t4[{2, 3, 4, 5}]*(t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}] - t4[{1, 2, 3, 7}]*t4[{4, 5, 6, 7}])^4)/(t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*(t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}] - t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}])*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}]))
(R1[{1, 2}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> (t4[{1, 5, 6, 7}]*(t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}] - t4[{1, 2, 3, 4}]*t4[{3, 5, 6, 7}])^4)/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*(t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}] - t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}])*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 3, 6, 7}])*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{1, 2}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*(t4[{2, 3, 4, 6}]*t4[{3, 4, 5, 7}] - t4[{2, 3, 4, 5}]*t4[{3, 4, 6, 7}])^4)/(t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*(t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}])*t4[{3, 4, 5, 6}]*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}])*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{1, 2}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> 0
(R1[{1, 2}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}]^3*t4[{4, 5, 6, 7}]^3)/(t4[{1, 4, 5, 6}]*(-(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}])*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]) + t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}])*t4[{2, 4, 5, 6}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{1, 2}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> 0
(R1[{1, 2}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 7}]^3*t4[{2, 3, 4, 5}]*t4[{4, 5, 6, 7}]^3)/(t4[{1, 2, 4, 7}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{4, 5, 6, 7}]))
(R1[{1, 2}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> -((t4[{1, 2, 3, 7}]*(t4[{1, 2, 4, 5}]*t4[{3, 5, 6, 7}] - t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}])^4)/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}])*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}]))
(R1[{1, 2}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]*(t4[{2, 3, 5, 6}]*t4[{3, 4, 6, 7}] - t4[{2, 3, 4, 6}]*t4[{3, 5, 6, 7}])^4)/(t4[{1, 2, 3, 6}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 6, 7}]*t4[{3, 4, 5, 6}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}])*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{1, 2}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> 0
(R1[{1, 2}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*(t4[{1, 4, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 4, 5, 6}]*t4[{3, 4, 5, 7}])^4)/(t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 5}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*(t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}] - t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}])*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}]*t4[{4, 5, 6, 7}])
(R1[{1, 2}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{2, 5, 6, 7}]^3*t4[{3, 4, 5, 6}]^3)/(t4[{1, 2, 5, 6}]*(-(t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{2, 6}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}]^3*t4[{1, 5, 6, 7}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{3, 4, 5, 7}])
(R1[{2, 6}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 7}]^3)/(t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}])
(R1[{2, 6}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> 0
(R1[{2, 6}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 5, 7}]*t4[{2, 4, 5, 6}]*t4[{3, 4, 5, 7}])
(R1[{2, 6}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 3, 5, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 4, 5, 7}]*t4[{2, 3, 5, 6}]*t4[{3, 4, 5, 7}]*t4[{3, 5, 6, 7}])
(R1[{2, 6}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> (t4[{1, 3, 4, 7}]^3*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 3, 4, 5}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}])
(R1[{2, 6}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> 0
(R1[{2, 6}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 5, 6, 7}]^4*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 7}]^3)/(t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 5, 7}]*t4[{2, 5, 6, 7}]*(t4[{1, 2, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])*(t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}] - t4[{1, 2, 5, 7}]*t4[{3, 4, 6, 7}])*t4[{3, 5, 6, 7}])
(R1[{2, 6}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 3, 6, 7}]^3*t4[{1, 4, 5, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 5, 7}]*(t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 7}])*t4[{1, 4, 6, 7}]*t4[{3, 4, 5, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}] - t4[{1, 2, 3, 6}]*t4[{4, 5, 6, 7}])))
(R1[{2, 6}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> ((t4[{1, 2, 4, 7}]*t4[{1, 3, 5, 7}] - t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 7}])^4*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 5, 7}]*(t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}]) + t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}])*t4[{3, 4, 5, 7}])
(R1[{2, 6}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> ((t4[{1, 2, 3, 5}]*t4[{1, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{1, 3, 5, 7}])^4*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 5, 7}]*(t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}] - t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}])*t4[{1, 4, 5, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 3, 6, 7}])*t4[{3, 4, 5, 7}])
(R1[{2, 6}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 7}]^3*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]^4*t4[{4, 5, 6, 7}])/(t4[{1, 3, 4, 5}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*(t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}])*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}])*t4[{3, 4, 5, 7}])
(R1[{2, 6}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}]^2*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 7}]^2)/(t4[{1, 3, 4, 7}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 5, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{3, 5, 6, 7}])*(-(t4[{1, 2, 4, 5}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}]))
(R1[{2, 6}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{3, 4, 5, 7}] - t4[{1, 3, 4, 5}]*t4[{4, 5, 6, 7}])^4)/(t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*(-(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}])*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]) + t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}])*t4[{2, 4, 5, 6}]*t4[{3, 4, 5, 7}])
(R1[{2, 6}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 3, 6, 7}]^3*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 7}]^3)/(t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 5, 7}]*t4[{2, 3, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}])*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}]))
(R1[{2, 6}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 7}]^2*t4[{1, 4, 5, 7}]^2*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{3, 4, 5, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{4, 5, 6, 7}]))
(R1[{2, 6}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*(t4[{1, 2, 4, 5}]*t4[{1, 3, 5, 7}] - t4[{1, 2, 3, 5}]*t4[{1, 4, 5, 7}])^4*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 5, 7}]*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}])*t4[{3, 4, 5, 7}])
(R1[{2, 6}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]*(t4[{1, 3, 5, 7}]*t4[{2, 3, 4, 6}] - t4[{1, 3, 4, 7}]*t4[{2, 3, 5, 6}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 6, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}])*t4[{3, 4, 5, 7}])
(R1[{2, 6}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 7}]^2*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 7}]^2)/(t4[{1, 3, 4, 5}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 7}]*t4[{3, 4, 6, 7}]*(t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}] - t4[{1, 2, 3, 7}]*t4[{4, 5, 6, 7}]))
(R1[{2, 6}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}]^2*t4[{1, 4, 5, 7}]^2*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 5, 6}]*(t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}] - t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}])*t4[{3, 4, 5, 7}])
(R1[{2, 6}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*(t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}] - t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 5, 6}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 5, 7}]*(-(t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*t4[{2, 5, 6, 7}]*t4[{3, 4, 5, 7}])
(R1[{2, 4}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 3, 5, 6}]^3*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 5, 7}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 5, 6}]*t4[{3, 5, 6, 7}])
(R1[{2, 4}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{3, 5, 6, 7}]^3)/(t4[{1, 3, 5, 6}]*t4[{1, 3, 5, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}])
(R1[{2, 4}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> 0
(R1[{2, 4}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 5, 6, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 5, 6}]*t4[{1, 3, 5, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}]*t4[{3, 5, 6, 7}])
(R1[{2, 4}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> 0
(R1[{2, 4}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> (t4[{1, 3, 6, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 3, 5, 6}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{2, 4}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 3, 5, 7}]^3*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 5, 7}]*t4[{1, 3, 5, 6}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 5, 7}]*t4[{3, 4, 5, 7}]*t4[{3, 5, 6, 7}])
(R1[{2, 4}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 5, 6, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 5, 6, 7}]^2)/(t4[{1, 3, 5, 6}]*t4[{1, 3, 5, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 5, 6, 7}]*(t4[{1, 2, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])*(t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}] - t4[{1, 2, 5, 7}]*t4[{3, 4, 6, 7}]))
(R1[{2, 4}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 3, 6, 7}]^2*t4[{1, 5, 6, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 3, 5, 6}]*t4[{1, 3, 5, 7}]*(t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 7}])*t4[{1, 4, 6, 7}]*t4[{3, 5, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}] - t4[{1, 2, 3, 6}]*t4[{4, 5, 6, 7}])))
(R1[{2, 4}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> -((t4[{1, 2, 3, 7}]^4*t4[{1, 5, 6, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 5, 6}]*t4[{1, 3, 5, 7}]*t4[{1, 3, 6, 7}]*(t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}] - t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}])*t4[{3, 5, 6, 7}]))
(R1[{2, 4}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 3, 5}]^3*t4[{1, 3, 6, 7}]^3*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 3, 5, 6}]*t4[{1, 3, 5, 7}]*(t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}] - t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}])*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 3, 6, 7}])*t4[{3, 5, 6, 7}])
(R1[{2, 4}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 5, 7}]*t4[{2, 3, 4, 6}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 3, 5, 6}]*t4[{1, 3, 5, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*(t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}])*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}])*t4[{3, 5, 6, 7}])
(R1[{2, 4}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*(t4[{1, 3, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 3, 5, 6}]*t4[{3, 4, 5, 7}])^4)/(t4[{1, 3, 4, 5}]*t4[{1, 3, 5, 6}]*t4[{1, 3, 5, 7}]*t4[{1, 3, 6, 7}]*t4[{3, 4, 5, 7}]*t4[{3, 5, 6, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{3, 5, 6, 7}])*(-(t4[{1, 2, 4, 5}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}]))
(R1[{2, 4}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{3, 5, 6, 7}] - t4[{1, 3, 5, 6}]*t4[{4, 5, 6, 7}])^4)/(t4[{1, 3, 5, 6}]*t4[{1, 3, 5, 7}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 5, 6}]*t4[{1, 5, 6, 7}]*(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}])*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}] - t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}])*t4[{2, 4, 5, 6}]*t4[{3, 5, 6, 7}])
(R1[{2, 4}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 3, 6, 7}]^2*t4[{2, 3, 4, 5}]*t4[{3, 5, 6, 7}]^2)/(t4[{1, 3, 5, 6}]*t4[{1, 3, 5, 7}]*t4[{2, 3, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}])*t4[{3, 4, 6, 7}]))
(R1[{2, 4}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 7}]^3*t4[{1, 5, 6, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 7}]*t4[{1, 3, 5, 6}]*t4[{1, 3, 5, 7}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{3, 5, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{4, 5, 6, 7}]))
(R1[{2, 4}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> -((t4[{1, 2, 3, 5}]^3*t4[{1, 2, 3, 7}]*t4[{1, 5, 6, 7}]^3*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 5, 6}]*t4[{1, 3, 5, 7}]*t4[{1, 3, 6, 7}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}])*t4[{3, 5, 6, 7}]))
(R1[{2, 4}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 3, 6, 7}]^3*t4[{2, 3, 5, 6}]^3*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 3, 5, 6}]*t4[{1, 3, 5, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 6, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}])*t4[{3, 5, 6, 7}])
(R1[{2, 4}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]*(t4[{1, 3, 6, 7}]*t4[{3, 4, 5, 7}] - t4[{1, 3, 5, 7}]*t4[{3, 4, 6, 7}])^4)/(t4[{1, 3, 4, 7}]*t4[{1, 3, 5, 6}]*t4[{1, 3, 5, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 7}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}]*(t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}] - t4[{1, 2, 3, 7}]*t4[{4, 5, 6, 7}]))
(R1[{2, 4}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> -((t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*(t4[{1, 3, 5, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 3, 5, 6}]*t4[{1, 4, 5, 7}])^4*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 5, 6}]*t4[{1, 3, 5, 7}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{1, 5, 6, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}])*t4[{3, 5, 6, 7}]))
(R1[{2, 4}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*(t4[{1, 3, 5, 6}]*t4[{2, 5, 6, 7}] - t4[{1, 2, 5, 6}]*t4[{3, 5, 6, 7}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 5, 6}]*t4[{1, 3, 5, 6}]*t4[{1, 3, 5, 7}]*t4[{1, 3, 6, 7}]*t4[{1, 5, 6, 7}]*(-(t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*t4[{2, 5, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{3, 7}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> 0
(R1[{3, 7}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 4, 5, 6}]^3)/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}])
(R1[{3, 7}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 4, 5, 6}]^3*t4[{2, 3, 4, 5}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}])
(R1[{3, 7}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> 0
(R1[{3, 7}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 5, 6}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 4, 5, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*t4[{3, 5, 6, 7}])
(R1[{3, 7}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 4, 6}]^3*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 4, 5, 6}]*t4[{3, 4, 6, 7}])
(R1[{3, 7}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 4, 5}]^3*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{2, 4, 5, 6}]*t4[{3, 4, 5, 7}])
(R1[{3, 7}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{2, 3, 4, 5}]*(t4[{1, 5, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 4, 5, 6}]*t4[{2, 5, 6, 7}])^4)/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{2, 4, 5, 6}]*t4[{2, 5, 6, 7}]*(-(t4[{1, 2, 5, 7}]*t4[{3, 4, 5, 6}]) + t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])*(-(t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}]) + t4[{1, 2, 5, 7}]*t4[{3, 4, 6, 7}])*t4[{3, 5, 6, 7}])
(R1[{3, 7}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 2, 6, 7}]^4*t4[{1, 4, 5, 6}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 7}])*t4[{1, 4, 6, 7}]*t4[{2, 4, 5, 6}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}] - t4[{1, 2, 3, 6}]*t4[{4, 5, 6, 7}])))
(R1[{3, 7}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> -((t4[{1, 2, 4, 7}]^3*t4[{1, 2, 5, 6}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 6}]*t4[{2, 4, 5, 6}]*(t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}] - t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}])))
(R1[{3, 7}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> ((t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 6}] - t4[{1, 2, 3, 4}]*t4[{1, 2, 5, 6}])^4*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 6}]*(-(t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}]) + t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}])*t4[{1, 4, 5, 6}]*(-(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 3, 4, 5}]*t4[{2, 3, 6, 7}])*t4[{2, 4, 5, 6}])
(R1[{3, 7}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*(t4[{1, 2, 4, 6}]*t4[{2, 3, 4, 5}] - t4[{1, 2, 4, 5}]*t4[{2, 3, 4, 6}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 4, 5, 6}]*(t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}])*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}]))
(R1[{3, 7}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 4, 5}]^3*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]^4)/(t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 4, 5}]*t4[{1, 4, 5, 6}]*t4[{2, 4, 5, 6}]*t4[{3, 4, 5, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{3, 5, 6, 7}])*(-(t4[{1, 2, 4, 5}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}]))
(R1[{3, 7}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 4, 5, 6}]^2*t4[{2, 4, 5, 6}]^2)/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 6}]*(-(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}])*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]) + t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}]))
(R1[{3, 7}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}] - t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}])^4)/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 5, 6}]*(t4[{1, 2, 3, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}])*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}]))
(R1[{3, 7}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 4, 7}]^3*t4[{1, 2, 6, 7}]*t4[{1, 4, 5, 6}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 4, 5, 6}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{4, 5, 6, 7}]))
(R1[{3, 7}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> -((t4[{1, 2, 3, 7}]*t4[{1, 2, 4, 5}]^2*t4[{1, 2, 5, 6}]^2*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 6}]*t4[{2, 4, 5, 6}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}])))
(R1[{3, 7}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]*(t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 6}] - t4[{1, 2, 4, 6}]*t4[{2, 3, 5, 6}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 5, 6}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}]))
(R1[{3, 7}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*(t4[{1, 2, 4, 6}]*t4[{3, 4, 5, 7}] - t4[{1, 2, 4, 5}]*t4[{3, 4, 6, 7}])^4)/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 4, 5, 6}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*(t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}] - t4[{1, 2, 3, 7}]*t4[{4, 5, 6, 7}]))
(R1[{3, 7}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 4, 5}]^2*t4[{1, 2, 6, 7}]*t4[{1, 4, 5, 6}]^2*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 4, 5}]*t4[{1, 4, 5, 7}]*(t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}] - t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}])*t4[{2, 4, 5, 6}])
(R1[{3, 7}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 5, 6}]^2*t4[{2, 4, 5, 6}]^2*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 4, 5, 6}]*(-(t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 5, 6}]*t4[{2, 5, 6, 7}])
(R1[{3, 5}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 4, 6}]^3*t4[{1, 5, 6, 7}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 6, 7}]*t4[{2, 4, 6, 7}])
(R1[{3, 5}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 4, 6, 7}]^3)/(t4[{1, 2, 4, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}])
(R1[{3, 5}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 4, 6, 7}]^3*t4[{2, 3, 4, 5}])/(t4[{1, 2, 4, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 4, 6, 7}])
(R1[{3, 5}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> 0
(R1[{3, 5}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 6, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{3, 5}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> 0
(R1[{3, 5}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 4, 7}]^3*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 4, 6, 7}]*t4[{3, 4, 5, 7}])
(R1[{3, 5}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{2, 3, 4, 5}]*(t4[{1, 5, 6, 7}]*t4[{2, 4, 6, 7}] - t4[{1, 4, 6, 7}]*t4[{2, 5, 6, 7}])^4)/(t4[{1, 2, 4, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 4, 6, 7}]*t4[{2, 5, 6, 7}]*(t4[{1, 2, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])*(t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}] - t4[{1, 2, 5, 7}]*t4[{3, 4, 6, 7}])*t4[{3, 5, 6, 7}])
(R1[{3, 5}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 2, 6, 7}]^3*t4[{1, 4, 6, 7}]^2*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 7}])*t4[{2, 4, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}] - t4[{1, 2, 3, 6}]*t4[{4, 5, 6, 7}])))
(R1[{3, 5}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> -((t4[{1, 2, 4, 7}]^2*t4[{1, 2, 6, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 4, 6, 7}]*(t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}] - t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}])))
(R1[{3, 5}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 3, 4}]^4*t4[{1, 2, 6, 7}]^3*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 4, 7}]*(t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}] - t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}])*t4[{1, 4, 6, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 3, 6, 7}])*t4[{2, 4, 6, 7}])
(R1[{3, 5}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 4, 7}]^3*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]^3*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 6}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 7}]*(t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}])*t4[{2, 4, 6, 7}]*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}]))
(R1[{3, 5}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 5, 6, 7}]*(t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 4, 6}]*t4[{3, 4, 5, 7}])^4)/(t4[{1, 2, 4, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 4, 6, 7}]*t4[{2, 4, 6, 7}]*t4[{3, 4, 5, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{3, 5, 6, 7}])*(-(t4[{1, 2, 4, 5}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}]))
(R1[{3, 5}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 4, 6, 7}] - t4[{1, 2, 4, 6}]*t4[{4, 5, 6, 7}])^4)/(t4[{1, 2, 4, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 6, 7}]*(-(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}])*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]) + t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}])*t4[{2, 4, 5, 6}]*t4[{2, 4, 6, 7}])
(R1[{3, 5}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*(t4[{1, 4, 6, 7}]*t4[{2, 3, 6, 7}] - t4[{1, 3, 6, 7}]*t4[{2, 4, 6, 7}])^4)/(t4[{1, 2, 4, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 3, 6, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}])*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}]))
(R1[{3, 5}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 4, 7}]^2*t4[{1, 4, 6, 7}]^2*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 4, 5, 7}]*t4[{2, 4, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{4, 5, 6, 7}]))
(R1[{3, 5}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> -((t4[{1, 2, 3, 7}]*t4[{1, 2, 4, 5}]^3*t4[{1, 2, 6, 7}]^3*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 4, 6, 7}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}])))
(R1[{3, 5}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 6, 7}]^3*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]^3*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 6, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}]))
(R1[{3, 5}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 4, 7}]^3*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 6, 7}]^3)/(t4[{1, 2, 4, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 4, 6, 7}]*t4[{3, 4, 5, 7}]*(t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}] - t4[{1, 2, 3, 7}]*t4[{4, 5, 6, 7}]))
(R1[{3, 5}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*(t4[{1, 2, 4, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 2, 4, 6}]*t4[{1, 4, 5, 7}])^4*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*(t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}] - t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}])*t4[{2, 4, 6, 7}])
(R1[{3, 5}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*(t4[{1, 2, 5, 6}]*t4[{2, 4, 6, 7}] - t4[{1, 2, 4, 6}]*t4[{2, 5, 6, 7}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 6, 7}]*t4[{1, 4, 6, 7}]*(-(t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*t4[{2, 4, 6, 7}]*t4[{2, 5, 6, 7}])
(R1[{1, 4}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 5, 6}]^3*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{2, 3, 5, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{1, 4}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> 0
(R1[{1, 4}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 5, 6, 7}]^3)/(t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 5, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}])
(R1[{1, 4}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{2, 3, 4, 5}]*t4[{2, 5, 6, 7}]^3*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 5, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 5, 6}]*t4[{3, 5, 6, 7}])
(R1[{1, 4}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> 0
(R1[{1, 4}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> (t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{2, 3, 6, 7}]^3*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 5, 7}]*t4[{2, 5, 6, 7}]*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{1, 4}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 5, 7}]^3*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 5, 7}]*t4[{1, 4, 5, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}]*t4[{3, 4, 5, 7}]*t4[{3, 5, 6, 7}])
(R1[{1, 4}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{2, 3, 4, 5}]*t4[{2, 5, 6, 7}]^2*t4[{3, 5, 6, 7}]^2)/(t4[{2, 3, 5, 6}]*t4[{2, 3, 5, 7}]*t4[{2, 3, 6, 7}]*(t4[{1, 2, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])*(t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}] - t4[{1, 2, 5, 7}]*t4[{3, 4, 6, 7}]))
(R1[{1, 4}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*(t4[{1, 3, 6, 7}]*t4[{2, 5, 6, 7}] - t4[{1, 2, 6, 7}]*t4[{3, 5, 6, 7}])^4)/(t4[{1, 3, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 7}])*t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 5, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}]*t4[{3, 5, 6, 7}]*(-(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}]) + t4[{1, 2, 3, 6}]*t4[{4, 5, 6, 7}]))
(R1[{1, 4}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> -((t4[{1, 2, 3, 7}]^4*t4[{2, 3, 4, 5}]*t4[{2, 5, 6, 7}]^3*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 5, 7}]*t4[{2, 3, 6, 7}]*(t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}] - t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}])*t4[{3, 5, 6, 7}]))
(R1[{1, 4}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 3, 5}]^3*t4[{1, 5, 6, 7}]*t4[{2, 3, 6, 7}]^3*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*(t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}] - t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}])*t4[{2, 3, 5, 6}]*t4[{2, 3, 5, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 3, 6, 7}])*t4[{2, 5, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{1, 4}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*(t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 7}] - t4[{2, 3, 4, 5}]*t4[{2, 3, 6, 7}])^4*t4[{4, 5, 6, 7}])/(t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 5, 7}]*t4[{2, 3, 6, 7}]*(t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}])*t4[{2, 5, 6, 7}]*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}])*t4[{3, 5, 6, 7}])
(R1[{1, 4}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*(t4[{2, 3, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{2, 3, 5, 6}]*t4[{3, 4, 5, 7}])^4)/(t4[{1, 3, 4, 5}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 5, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}]*t4[{3, 4, 5, 7}]*t4[{3, 5, 6, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{3, 5, 6, 7}])*(-(t4[{1, 2, 4, 5}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}]))
(R1[{1, 4}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{2, 3, 5, 6}]^3*t4[{4, 5, 6, 7}]^4)/(t4[{1, 4, 5, 6}]*(-(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}])*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]) + t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}])*t4[{2, 3, 5, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 5, 6}]*t4[{2, 5, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{1, 4}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{2, 3, 6, 7}]^2*t4[{3, 5, 6, 7}]^2)/(t4[{1, 3, 6, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 5, 7}]*t4[{2, 5, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}])*t4[{3, 4, 6, 7}]))
(R1[{1, 4}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*(t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}] - t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}])^4)/(t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 7}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 5, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}]*t4[{3, 5, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{4, 5, 6, 7}]))
(R1[{1, 4}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> -((t4[{1, 2, 3, 5}]^3*t4[{1, 2, 3, 7}]*t4[{2, 5, 6, 7}]^3*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 5, 7}]*t4[{2, 3, 6, 7}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}])*t4[{3, 5, 6, 7}]))
(R1[{1, 4}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 5, 6}]^2*t4[{2, 3, 6, 7}]^2*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 7}]*t4[{2, 5, 6, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}])*t4[{3, 5, 6, 7}])
(R1[{1, 4}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*(t4[{2, 3, 6, 7}]*t4[{3, 4, 5, 7}] - t4[{2, 3, 5, 7}]*t4[{3, 4, 6, 7}])^4)/(t4[{1, 3, 4, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 5, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}]*(t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}] - t4[{1, 2, 3, 7}]*t4[{4, 5, 6, 7}]))
(R1[{1, 4}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*(t4[{1, 4, 5, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 4, 5, 6}]*t4[{2, 3, 5, 7}])^4*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 5}]*t4[{1, 4, 5, 6}]*t4[{1, 4, 5, 7}]*(t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}] - t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}])*t4[{2, 3, 5, 6}]*t4[{2, 3, 5, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{1, 4}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{2, 3, 5, 6}]^2*t4[{2, 5, 6, 7}]^2*t4[{4, 5, 6, 7}])/(t4[{1, 2, 5, 6}]*(-(t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 5, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 5, 6}]*t4[{3, 5, 6, 7}])
(R1[{4, 6}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 5}]^3*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 5, 6}]*t4[{2, 3, 5, 7}])
(R1[{4, 6}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 5, 7}]^3)/(t4[{1, 2, 3, 5}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 5, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}])
(R1[{4, 6}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 6, 7}]*t4[{1, 3, 5, 7}]^3*t4[{2, 3, 4, 5}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 5, 7}])
(R1[{4, 6}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 5, 7}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 5, 7}]*t4[{2, 3, 5, 7}]*t4[{2, 4, 5, 6}])
(R1[{4, 6}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> 0
(R1[{4, 6}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 3, 7}]^3*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 7}]*t4[{3, 4, 6, 7}])
(R1[{4, 6}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> 0
(R1[{4, 6}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{2, 3, 4, 5}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 5, 7}] - t4[{1, 3, 5, 7}]*t4[{2, 5, 6, 7}])^4)/(t4[{1, 2, 3, 5}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 5, 7}]*t4[{2, 3, 5, 7}]*t4[{2, 5, 6, 7}]*(t4[{1, 2, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])*(-(t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}]) + t4[{1, 2, 5, 7}]*t4[{3, 4, 6, 7}])*t4[{3, 5, 6, 7}]))
(R1[{4, 6}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*(t4[{1, 2, 6, 7}]*t4[{1, 3, 5, 7}] - t4[{1, 2, 5, 7}]*t4[{1, 3, 6, 7}])^4*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 5, 7}]*t4[{1, 3, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 7}])*t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}] - t4[{1, 2, 3, 6}]*t4[{4, 5, 6, 7}])))
(R1[{4, 6}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> -((t4[{1, 2, 3, 7}]^3*t4[{1, 2, 5, 7}]^2*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 5, 7}]*t4[{2, 3, 5, 7}]*(t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}] - t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}])))
(R1[{4, 6}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 3, 5}]^2*t4[{1, 2, 3, 7}]^3*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 5, 7}]*(t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}] - t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}])*t4[{2, 3, 5, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 3, 6, 7}]))
(R1[{4, 6}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 7}]^3*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 5, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 7}]*(t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}])*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}]))
(R1[{4, 6}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 5}]^3*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 7}]^3)/(t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 5, 7}]*t4[{2, 3, 5, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{3, 5, 6, 7}])*(-(t4[{1, 2, 4, 5}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}]))
(R1[{4, 6}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 6, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 5, 7}] - t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}])^4)/(t4[{1, 2, 3, 5}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 5, 6}]*(-(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}])*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]) + t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}])*t4[{2, 3, 5, 7}]*t4[{2, 4, 5, 6}])
(R1[{4, 6}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*(t4[{1, 3, 6, 7}]*t4[{2, 3, 5, 7}] - t4[{1, 3, 5, 7}]*t4[{2, 3, 6, 7}])^4)/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 5, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 5, 7}]*t4[{2, 3, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}])*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}]))
(R1[{4, 6}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*(t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 7}] - t4[{1, 2, 4, 7}]*t4[{1, 3, 5, 7}])^4*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{4, 5, 6, 7}]))
(R1[{4, 6}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> -((t4[{1, 2, 3, 5}]^2*t4[{1, 2, 5, 7}]^2*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 5, 7}]*t4[{2, 3, 5, 7}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}])))
(R1[{4, 6}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]^3*t4[{1, 5, 6, 7}]*t4[{2, 3, 5, 6}]^3*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 5, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 7}]*t4[{2, 3, 6, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}]))
(R1[{4, 6}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 7}]^3*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 7}]^3)/(t4[{1, 2, 3, 5}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 5, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 7}]*t4[{3, 4, 6, 7}]*(t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}] - t4[{1, 2, 3, 7}]*t4[{4, 5, 6, 7}]))
(R1[{4, 6}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 5}]^3*t4[{1, 2, 6, 7}]*t4[{1, 4, 5, 7}]^3*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 5, 7}]*t4[{1, 4, 5, 6}]*(t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}] - t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}])*t4[{2, 3, 5, 7}])
(R1[{4, 6}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*(t4[{1, 2, 5, 6}]*t4[{2, 3, 5, 7}] - t4[{1, 2, 3, 5}]*t4[{2, 5, 6, 7}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 5, 7}]*(-(t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 5, 6}]*t4[{2, 3, 5, 7}]*t4[{2, 4, 5, 6}]*t4[{2, 5, 6, 7}])
(R1[{5, 7}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> 0
(R1[{5, 7}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]^3)/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 6}]*t4[{1, 3, 4, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 5, 6, 7}])
(R1[{5, 7}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 6}]^3*t4[{2, 3, 4, 5}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 6}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 6}])
(R1[{5, 7}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 4, 6}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 6}]*t4[{2, 3, 4, 6}]*t4[{2, 4, 5, 6}])
(R1[{5, 7}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> (t4[{1, 2, 3, 6}]^3*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 3, 4, 6}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{3, 5, 6, 7}])
(R1[{5, 7}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> 0
(R1[{5, 7}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 3, 4}]^3*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 6}]*t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}]*t4[{3, 4, 5, 7}])
(R1[{5, 7}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{2, 3, 4, 5}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}] - t4[{1, 3, 4, 6}]*t4[{2, 5, 6, 7}])^4)/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 6}]*t4[{1, 3, 4, 6}]*t4[{2, 3, 4, 6}]*t4[{2, 5, 6, 7}]*(t4[{1, 2, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])*(t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}] - t4[{1, 2, 5, 7}]*t4[{3, 4, 6, 7}])*t4[{3, 5, 6, 7}])
(R1[{5, 7}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> -(((t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 6}] - t4[{1, 2, 4, 6}]*t4[{1, 3, 6, 7}])^4*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 6}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 6, 7}]*(-(t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}]) + t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 7}])*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*(-(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}]) + t4[{1, 2, 3, 6}]*t4[{4, 5, 6, 7}])))
(R1[{5, 7}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> ((t4[{1, 2, 3, 7}]*t4[{1, 2, 4, 6}] - t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 7}])^4*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 6}]*t4[{2, 3, 4, 6}]*(-(t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 7}]) + t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}] - t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}]))
(R1[{5, 7}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> (t4[{1, 2, 3, 4}]^3*t4[{1, 2, 3, 6}]^2*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 3, 4, 6}]*(t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}] - t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}])*t4[{2, 3, 4, 6}]*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 3, 6, 7}]))
(R1[{5, 7}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 4}]^3*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]^2*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 6}]*t4[{1, 3, 4, 6}]*t4[{2, 3, 4, 7}]*(t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}])*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}]))
(R1[{5, 7}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 4}]^3*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{3, 4, 5, 6}]^4)/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 6}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 6}]*t4[{2, 3, 4, 6}]*t4[{3, 4, 5, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{3, 5, 6, 7}])*(-(t4[{1, 2, 4, 5}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}]))
(R1[{5, 7}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 4, 5, 6}]^3*t4[{2, 3, 4, 6}]^3)/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 6}]*t4[{1, 3, 4, 6}]*(-(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}])*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]) + t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}])*t4[{2, 4, 5, 6}])
(R1[{5, 7}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> (t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 6}] - t4[{1, 3, 4, 6}]*t4[{2, 3, 6, 7}])^4)/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 6}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 6, 7}]*(-(t4[{1, 2, 3, 7}]*t4[{3, 4, 5, 6}]) + t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}])*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}])
(R1[{5, 7}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*(t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 6}] - t4[{1, 2, 4, 6}]*t4[{1, 3, 4, 7}])^4*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 4, 7}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{4, 5, 6, 7}]))
(R1[{5, 7}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> -((t4[{1, 2, 3, 7}]*(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 5}] - t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 6}])^4*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{1, 3, 4, 6}]*t4[{2, 3, 4, 6}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}])))
(R1[{5, 7}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 6}]^2*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]^2*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 6}]*t4[{1, 3, 4, 6}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 6, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}]))
(R1[{5, 7}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 4}]^3*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 6, 7}]^3)/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 6}]*t4[{1, 3, 4, 6}]*t4[{1, 3, 4, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*t4[{3, 4, 5, 7}]*(t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}] - t4[{1, 2, 3, 7}]*t4[{4, 5, 6, 7}]))
(R1[{5, 7}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]^3*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 4, 5, 6}]^3*t4[{3, 4, 5, 6}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 6}]*t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 6}]*t4[{1, 4, 5, 7}]*(t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}] - t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}])*t4[{2, 3, 4, 6}])
(R1[{5, 7}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 5, 6}]^3*t4[{2, 3, 4, 6}]^3*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 6}]*t4[{1, 3, 4, 6}]*(-(t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 6}]*t4[{2, 5, 6, 7}])
(R1[{1, 6}]*R2[{6, 7}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]^3*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 7}]*t4[{2, 4, 5, 7}]*t4[{3, 4, 5, 7}])
(R1[{1, 6}]*R2[{7, 1}, {1, 2}])/N3MHVtree -> 0
(R1[{1, 6}]*R2[{1, 2}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}]^3)/(t4[{1, 3, 4, 5}]*t4[{1, 3, 4, 7}]*t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 7}]*t4[{2, 4, 5, 7}])
(R1[{1, 6}]*R2[{2, 3}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 7}]^3*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 2, 4, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 7}]*t4[{2, 4, 5, 6}]*t4[{3, 4, 5, 7}])
(R1[{1, 6}]*R2[{3, 4}, {4, 5}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{2, 3, 5, 7}]^3*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{3, 4, 5, 7}]*t4[{3, 5, 6, 7}])
(R1[{1, 6}]*R2[{4, 5}, {5, 6}])/N3MHVtree -> (t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}]^3*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 7}]*t4[{2, 4, 5, 7}]*t4[{3, 4, 5, 7}]*t4[{3, 4, 6, 7}])
(R1[{1, 6}]*R2[{5, 6}, {6, 7}])/N3MHVtree -> 0
(R1[{1, 6}]*R2[{1, 2}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{2, 5, 6, 7}]^3*t4[{3, 4, 5, 7}]^3)/(t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 7}]*t4[{2, 4, 5, 7}]*(t4[{1, 2, 5, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 5, 6}]*t4[{3, 4, 5, 7}])*(t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}] - t4[{1, 2, 5, 7}]*t4[{3, 4, 6, 7}])*t4[{3, 5, 6, 7}])
(R1[{1, 6}]*R2[{2, 3}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{3, 4, 5, 6}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 7}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 7}])^4)/(t4[{1, 3, 6, 7}]*(t4[{1, 2, 3, 7}]*t4[{1, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{1, 4, 5, 7}])*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 7}]*t4[{2, 4, 5, 7}]*t4[{3, 4, 5, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 6, 7}] - t4[{1, 2, 3, 6}]*t4[{4, 5, 6, 7}])))
(R1[{1, 6}]*R2[{3, 4}, {5, 6}])/N3MHVtree -> -(((t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 7}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 7}])^4*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 4, 7}]*t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 7}]*t4[{2, 4, 5, 7}]*(t4[{1, 2, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{2, 5, 6, 7}])*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}] - t4[{1, 3, 4, 7}]*t4[{2, 5, 6, 7}])*t4[{3, 4, 5, 7}]))
(R1[{1, 6}]*R2[{4, 5}, {6, 7}])/N3MHVtree -> (t4[{1, 5, 6, 7}]*(t4[{1, 2, 3, 5}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{2, 3, 5, 7}])^4*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}]*(t4[{1, 2, 6, 7}]*t4[{1, 3, 4, 5}] - t4[{1, 2, 4, 5}]*t4[{1, 3, 6, 7}])*t4[{2, 3, 4, 5}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 3, 6, 7}])*t4[{2, 4, 5, 7}]*t4[{3, 4, 5, 7}])
(R1[{1, 6}]*R2[{5, 6}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]^3*t4[{2, 3, 4, 7}]^2*t4[{4, 5, 6, 7}])/(t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 7}]*(t4[{1, 2, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{1, 2, 3, 7}]*t4[{2, 4, 5, 6}])*t4[{2, 4, 5, 7}]*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 6}])*t4[{3, 4, 5, 7}])
(R1[{1, 6}]*R2[{6, 7}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}]^3*t4[{3, 4, 5, 7}]^2)/(t4[{1, 3, 4, 5}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 7}]*t4[{2, 4, 5, 7}]*(-(t4[{1, 2, 3, 5}]*t4[{3, 4, 6, 7}]) + t4[{1, 2, 3, 4}]*t4[{3, 5, 6, 7}])*(-(t4[{1, 2, 4, 5}]*t4[{3, 5, 6, 7}]) + t4[{1, 2, 3, 5}]*t4[{4, 5, 6, 7}]))
(R1[{1, 6}]*R2[{7, 1}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]^3*t4[{4, 5, 6, 7}]^4)/(t4[{1, 4, 5, 6}]*(-(t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 4, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 4, 7}]*(-(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 6}]) + t4[{1, 4, 6, 7}]*t4[{2, 3, 5, 6}])*t4[{2, 3, 5, 7}]*t4[{2, 4, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{3, 4, 5, 7}])
(R1[{1, 6}]*R2[{1, 2}, {4, 5}])/N3MHVtree -> -((t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 6, 7}]^3*t4[{3, 4, 5, 7}]^3)/(t4[{1, 3, 6, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 7}]*t4[{2, 4, 5, 7}]*(t4[{1, 2, 3, 7}]*t4[{3, 4, 5, 6}] - t4[{1, 2, 3, 6}]*t4[{3, 4, 5, 7}])*t4[{3, 4, 6, 7}]*t4[{3, 5, 6, 7}]))
(R1[{1, 6}]*R2[{2, 3}, {5, 6}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}]*(t4[{1, 3, 4, 7}]*t4[{2, 4, 5, 7}] - t4[{1, 2, 4, 7}]*t4[{3, 4, 5, 7}])^4)/(t4[{1, 2, 4, 7}]*t4[{1, 3, 4, 7}]*t4[{1, 4, 5, 7}]*t4[{1, 4, 6, 7}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 7}]*t4[{2, 4, 5, 7}]*t4[{3, 4, 5, 7}]*(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 7}] - t4[{1, 2, 3, 4}]*t4[{4, 5, 6, 7}]))
(R1[{1, 6}]*R2[{3, 4}, {6, 7}])/N3MHVtree -> -((t4[{1, 2, 3, 7}]*(t4[{1, 2, 4, 5}]*t4[{2, 3, 5, 7}] - t4[{1, 2, 3, 5}]*t4[{2, 4, 5, 7}])^4*t4[{3, 4, 5, 6}]*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 5}]*t4[{1, 2, 4, 5}]*t4[{1, 2, 5, 6}]*t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 5}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 7}]*t4[{2, 4, 5, 7}]*(t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 5}] - t4[{1, 3, 4, 5}]*t4[{2, 5, 6, 7}])*t4[{3, 4, 5, 7}]))
(R1[{1, 6}]*R2[{4, 5}, {7, 1}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}]*(t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 6}] - t4[{2, 3, 4, 6}]*t4[{2, 3, 5, 7}])^4*t4[{4, 5, 6, 7}])/(t4[{1, 2, 3, 6}]*t4[{2, 3, 4, 5}]*t4[{2, 3, 4, 6}]*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 5, 7}]*t4[{2, 3, 6, 7}]*t4[{2, 4, 5, 7}]*(t4[{1, 3, 6, 7}]*t4[{2, 4, 5, 6}] - t4[{1, 2, 6, 7}]*t4[{3, 4, 5, 6}])*t4[{3, 4, 5, 7}])
(R1[{1, 6}]*R2[{5, 6}, {1, 2}])/N3MHVtree -> (t4[{1, 2, 6, 7}]*t4[{1, 5, 6, 7}]*t4[{2, 3, 4, 7}]^2*t4[{3, 4, 5, 7}]^2)/(t4[{1, 3, 4, 7}]*t4[{2, 3, 5, 7}]*t4[{2, 4, 5, 7}]*t4[{3, 4, 6, 7}]*(t4[{1, 2, 4, 7}]*t4[{3, 5, 6, 7}] - t4[{1, 2, 3, 7}]*t4[{4, 5, 6, 7}]))
(R1[{1, 6}]*R2[{6, 7}, {2, 3}])/N3MHVtree -> (t4[{1, 2, 3, 7}]*t4[{1, 2, 6, 7}]*t4[{1, 4, 5, 7}]^3*t4[{2, 3, 4, 5}]^3*t4[{3, 4, 5, 6}])/(t4[{1, 2, 4, 5}]*t4[{1, 3, 4, 5}]*t4[{1, 4, 5, 6}]*(t4[{1, 2, 3, 5}]*t4[{1, 4, 6, 7}] - t4[{1, 2, 3, 4}]*t4[{1, 5, 6, 7}])*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 7}]*t4[{2, 4, 5, 7}]*t4[{3, 4, 5, 7}])
(R1[{1, 6}]*R2[{7, 1}, {3, 4}])/N3MHVtree -> (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 7}]*t4[{2, 3, 4, 5}]^3*t4[{2, 5, 6, 7}]^3*t4[{4, 5, 6, 7}])/(t4[{1, 2, 5, 6}]*(-(t4[{1, 2, 6, 7}]*t4[{2, 3, 4, 5}]) + t4[{1, 2, 5, 7}]*t4[{2, 3, 4, 6}])*t4[{2, 3, 4, 7}]*t4[{2, 3, 5, 6}]*t4[{2, 3, 5, 7}]*t4[{2, 4, 5, 6}]*t4[{2, 4, 5, 7}]*t4[{3, 4, 5, 7}])

==> SixPointPrescriptiveTwoLoopTwistorBasis.txt <==
(t4[{A, B, cap[{3, 4, 5}, {5, 6, 1}]}]*t4[{C, D, cap[{6, 1, 2}, {2, 3, 4}]}]*t4[{1, 3, 4, 6}])/(t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{A, B, cap[{6, 1, 2}, {2, 3, 4}]}]*t4[{C, D, cap[{3, 4, 5}, {5, 6, 1}]}]*t4[{1, 3, 4, 6}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{A, B, cap[{4, 5, 6}, {6, 1, 2}]}]*t4[{C, D, cap[{1, 2, 3}, {3, 4, 5}]}]*t4[{1, 2, 4, 5}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{A, B, cap[{1, 2, 3}, {3, 4, 5}]}]*t4[{C, D, cap[{4, 5, 6}, {6, 1, 2}]}]*t4[{1, 2, 4, 5}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{A, B, cap[{2, 3, 4}, {4, 5, 6}]}]*t4[{C, D, cap[{5, 6, 1}, {1, 2, 3}]}]*t4[{2, 3, 5, 6}])/(t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}]) + (t4[{A, B, cap[{5, 6, 1}, {1, 2, 3}]}]*t4[{C, D, cap[{2, 3, 4}, {4, 5, 6}]}]*t4[{2, 3, 5, 6}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{C, D, cap[{1, 2, 3}, {3, 4, 5}]}]*t4[{1, 4, 5, 6}]*t4[{2, 4, 5, 6}])/(t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{A, B, cap[{1, 2, 3}, {3, 4, 5}]}]*t4[{1, 4, 5, 6}]*t4[{2, 4, 5, 6}])/(t4[{1, 2, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{C, D, cap[{1, 2, 3}, {3, 4, 5}]}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 6}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{A, B, cap[{1, 2, 3}, {3, 4, 5}]}]*t4[{1, 2, 4, 6}]*t4[{1, 2, 5, 6}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-((t4[{C, D, cap[{6, 1, 2}, {2, 3, 4}]}]*t4[{1, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}])) - (t4[{A, B, cap[{6, 1, 2}, {2, 3, 4}]}]*t4[{1, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-((t4[{C, D, cap[{6, 1, 2}, {2, 3, 4}]}]*t4[{1, 3, 5, 6}]*t4[{1, 4, 5, 6}])/(t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}])) - (t4[{A, B, cap[{6, 1, 2}, {2, 3, 4}]}]*t4[{1, 3, 5, 6}]*t4[{1, 4, 5, 6}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{A, B, cap[{5, 6, 1}, {1, 2, 3}]}]*t4[{2, 3, 4, 5}]*t4[{2, 3, 4, 6}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{C, D, cap[{5, 6, 1}, {1, 2, 3}]}]*t4[{2, 3, 4, 5}]*t4[{2, 3, 4, 6}])/(t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{C, D, cap[{5, 6, 1}, {1, 2, 3}]}]*t4[{2, 4, 5, 6}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}]) + (t4[{A, B, cap[{5, 6, 1}, {1, 2, 3}]}]*t4[{2, 4, 5, 6}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{A, B, cap[{4, 5, 6}, {6, 1, 2}]}]*t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 5}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{C, D, cap[{4, 5, 6}, {6, 1, 2}]}]*t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 5}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{A, B, cap[{4, 5, 6}, {6, 1, 2}]}]*t4[{1, 3, 4, 5}]*t4[{2, 3, 4, 5}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{C, D, cap[{4, 5, 6}, {6, 1, 2}]}]*t4[{1, 3, 4, 5}]*t4[{2, 3, 4, 5}])/(t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{A, B, cap[{2, 3, 4}, {4, 5, 6}]}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 5, 6}])/(t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}]) + (t4[{C, D, cap[{2, 3, 4}, {4, 5, 6}]}]*t4[{1, 2, 5, 6}]*t4[{1, 3, 5, 6}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{A, B, cap[{2, 3, 4}, {4, 5, 6}]}]*t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}])/(t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{C, D, cap[{2, 3, 4}, {4, 5, 6}]}]*t4[{1, 2, 3, 5}]*t4[{1, 2, 3, 6}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-((t4[{A, B, cap[{3, 4, 5}, {5, 6, 1}]}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 6}])/(t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}])) - (t4[{C, D, cap[{3, 4, 5}, {5, 6, 1}]}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 6}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-((t4[{A, B, cap[{3, 4, 5}, {5, 6, 1}]}]*t4[{1, 2, 3, 4}]*t4[{2, 3, 4, 6}])/(t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}])) - (t4[{C, D, cap[{3, 4, 5}, {5, 6, 1}]}]*t4[{1, 2, 3, 4}]*t4[{2, 3, 4, 6}])/(t4[{1, 2, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{A, B, cap[{1, 2, 3}, {4, 5, 6}]}]*t4[{2, 3, 4, 5}]^2)/(t4[{1, 2, A, B}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{C, D, cap[{1, 2, 3}, {4, 5, 6}]}]*t4[{2, 3, 4, 5}]^2)/(t4[{1, 2, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{A, B, cap[{1, 2, 3}, {4, 5, 6}]}]*t4[{1, 2, 5, 6}]^2)/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}]) + (t4[{C, D, cap[{1, 2, 3}, {4, 5, 6}]}]*t4[{1, 2, 5, 6}]^2)/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-((t4[{A, B, cap[{6, 1, 2}, {3, 4, 5}]}]*t4[{1, 2, 3, 4}]^2)/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{A, B, C, D}])) - (t4[{C, D, cap[{6, 1, 2}, {3, 4, 5}]}]*t4[{1, 2, 3, 4}]^2)/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{A, B, C, D}])
-((t4[{C, D, cap[{6, 1, 2}, {3, 4, 5}]}]*t4[{1, 4, 5, 6}]^2)/(t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}])) - (t4[{A, B, cap[{6, 1, 2}, {3, 4, 5}]}]*t4[{1, 4, 5, 6}]^2)/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-((t4[{C, D, cap[{2, 3, 4}, {5, 6, 1}]}]*t4[{3, 4, 5, 6}]^2)/(t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])) - (t4[{A, B, cap[{2, 3, 4}, {5, 6, 1}]}]*t4[{3, 4, 5, 6}]^2)/(t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-((t4[{A, B, cap[{2, 3, 4}, {5, 6, 1}]}]*t4[{1, 2, 3, 6}]^2)/(t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}])) - (t4[{C, D, cap[{2, 3, 4}, {5, 6, 1}]}]*t4[{1, 2, 3, 6}]^2)/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 6}]*t4[{2, 3, 4, 5}])/(t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{A, B, C, D}]) + (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 6}]*t4[{2, 3, 4, 5}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{A, B, C, D}])
(t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{1, 2, 3, 6}]*t4[{1, 2, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 4, 5, 6}])/(t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}]*t4[{1, 4, 5, 6}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{1, 2, 3, 4}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{1, 2, 3, 4}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, A, B}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{1, 2, 3, 4}]*t4[{1, 4, 5, 6}]*t4[{2, 3, 5, 6}])/(t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{1, 2, 3, 4}]*t4[{1, 4, 5, 6}]*t4[{2, 3, 5, 6}])/(t4[{1, 2, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{1, 2, 3, 4}]*t4[{1, 2, 3, 6}]*t4[{1, 2, 5, 6}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{1, 4, 5, 6}]*t4[{2, 3, 4, 5}]*t4[{3, 4, 5, 6}])/(t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{1, 2, 5, 6}]*t4[{1, 3, 4, 6}]*t4[{2, 3, 4, 5}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{1, 2, 5, 6}]*t4[{1, 3, 4, 6}]*t4[{2, 3, 4, 5}])/(t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{1, 2, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}]) + (t4[{1, 2, 5, 6}]*t4[{1, 4, 5, 6}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{cap[{6, 1, 2}, {2, 3, 4}], cap[{3, 4, 5}, {5, 6, 1}]}]*t4[{1, 3, C, D}]*t4[{4, 6, A, B}])/(t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{cap[{6, 1, 2}, {2, 3, 4}], cap[{3, 4, 5}, {5, 6, 1}]}]*t4[{1, 3, A, B}]*t4[{4, 6, C, D}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{cap[{1, 2, 3}, {3, 4, 5}], cap[{4, 5, 6}, {6, 1, 2}]}]*t4[{1, 5, A, B}]*t4[{2, 4, C, D}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{cap[{1, 2, 3}, {3, 4, 5}], cap[{4, 5, 6}, {6, 1, 2}]}]*t4[{1, 5, C, D}]*t4[{2, 4, A, B}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{cap[{2, 3, 4}, {4, 5, 6}], cap[{5, 6, 1}, {1, 2, 3}]}]*t4[{2, 6, C, D}]*t4[{3, 5, A, B}])/(t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}]) + (t4[{cap[{2, 3, 4}, {4, 5, 6}], cap[{5, 6, 1}, {1, 2, 3}]}]*t4[{2, 6, A, B}]*t4[{3, 5, C, D}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{5, 6, cap[{1, 2, 3}, {3, 4, 5}]}]*t4[{1, 4, 5, 6}]*t4[{2, 4, C, D}])/(t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{5, 6, cap[{1, 2, 3}, {3, 4, 5}]}]*t4[{1, 4, 5, 6}]*t4[{2, 4, A, B}])/(t4[{1, 2, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-((t4[{6, 1, cap[{1, 2, 3}, {3, 4, 5}]}]*t4[{1, 2, 5, 6}]*t4[{2, 4, C, D}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}])) - (t4[{6, 1, cap[{1, 2, 3}, {3, 4, 5}]}]*t4[{1, 2, 5, 6}]*t4[{2, 4, A, B}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-((t4[{4, 5, cap[{6, 1, 2}, {2, 3, 4}]}]*t4[{1, 3, C, D}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}])) - (t4[{4, 5, cap[{6, 1, 2}, {2, 3, 4}]}]*t4[{1, 3, A, B}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-((t4[{5, 6, cap[{6, 1, 2}, {2, 3, 4}]}]*t4[{1, 3, C, D}]*t4[{1, 4, 5, 6}])/(t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}])) - (t4[{5, 6, cap[{6, 1, 2}, {2, 3, 4}]}]*t4[{1, 3, A, B}]*t4[{1, 4, 5, 6}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{3, 4, cap[{5, 6, 1}, {1, 2, 3}]}]*t4[{2, 3, 4, 5}]*t4[{2, 6, A, B}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{3, 4, cap[{5, 6, 1}, {1, 2, 3}]}]*t4[{2, 3, 4, 5}]*t4[{2, 6, C, D}])/(t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{4, 5, cap[{5, 6, 1}, {1, 2, 3}]}]*t4[{2, 6, C, D}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}]) + (t4[{4, 5, cap[{5, 6, 1}, {1, 2, 3}]}]*t4[{2, 6, A, B}]*t4[{3, 4, 5, 6}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{2, 3, cap[{4, 5, 6}, {6, 1, 2}]}]*t4[{1, 2, 3, 4}]*t4[{1, 5, A, B}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{2, 3, cap[{4, 5, 6}, {6, 1, 2}]}]*t4[{1, 2, 3, 4}]*t4[{1, 5, C, D}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{3, 4, cap[{4, 5, 6}, {6, 1, 2}]}]*t4[{1, 5, A, B}]*t4[{2, 3, 4, 5}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{3, 4, cap[{4, 5, 6}, {6, 1, 2}]}]*t4[{1, 5, C, D}]*t4[{2, 3, 4, 5}])/(t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-((t4[{6, 1, cap[{2, 3, 4}, {4, 5, 6}]}]*t4[{1, 2, 5, 6}]*t4[{3, 5, A, B}])/(t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])) - (t4[{6, 1, cap[{2, 3, 4}, {4, 5, 6}]}]*t4[{1, 2, 5, 6}]*t4[{3, 5, C, D}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{1, 2, cap[{2, 3, 4}, {4, 5, 6}]}]*t4[{1, 2, 3, 6}]*t4[{3, 5, A, B}])/(t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{1, 2, cap[{2, 3, 4}, {4, 5, 6}]}]*t4[{1, 2, 3, 6}]*t4[{3, 5, C, D}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-((t4[{1, 2, cap[{3, 4, 5}, {5, 6, 1}]}]*t4[{1, 2, 3, 6}]*t4[{4, 6, A, B}])/(t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}])) - (t4[{1, 2, cap[{3, 4, 5}, {5, 6, 1}]}]*t4[{1, 2, 3, 6}]*t4[{4, 6, C, D}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-((t4[{2, 3, cap[{3, 4, 5}, {5, 6, 1}]}]*t4[{1, 2, 3, 4}]*t4[{4, 6, A, B}])/(t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}])) - (t4[{2, 3, cap[{3, 4, 5}, {5, 6, 1}]}]*t4[{1, 2, 3, 4}]*t4[{4, 6, C, D}])/(t4[{1, 2, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{3, 4, cap[{1, 2, 3}, {4, 5, 6}]}]*t4[{2, 3, 4, 5}]*t4[{2, 5, A, B}])/(t4[{1, 2, A, B}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{3, 4, cap[{1, 2, 3}, {4, 5, 6}]}]*t4[{2, 3, 4, 5}]*t4[{2, 5, C, D}])/(t4[{1, 2, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-((t4[{6, 1, cap[{1, 2, 3}, {4, 5, 6}]}]*t4[{1, 2, 5, 6}]*t4[{2, 5, A, B}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])) - (t4[{6, 1, cap[{1, 2, 3}, {4, 5, 6}]}]*t4[{1, 2, 5, 6}]*t4[{2, 5, C, D}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-((t4[{2, 3, cap[{6, 1, 2}, {3, 4, 5}]}]*t4[{1, 2, 3, 4}]*t4[{1, 4, A, B}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{A, B, C, D}])) - (t4[{2, 3, cap[{6, 1, 2}, {3, 4, 5}]}]*t4[{1, 2, 3, 4}]*t4[{1, 4, C, D}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{A, B, C, D}])
-((t4[{5, 6, cap[{6, 1, 2}, {3, 4, 5}]}]*t4[{1, 4, 5, 6}]*t4[{1, 4, C, D}])/(t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}])) - (t4[{5, 6, cap[{6, 1, 2}, {3, 4, 5}]}]*t4[{1, 4, 5, 6}]*t4[{1, 4, A, B}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-((t4[{4, 5, cap[{2, 3, 4}, {5, 6, 1}]}]*t4[{3, 4, 5, 6}]*t4[{3, 6, C, D}])/(t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])) - (t4[{4, 5, cap[{2, 3, 4}, {5, 6, 1}]}]*t4[{3, 4, 5, 6}]*t4[{3, 6, A, B}])/(t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-((t4[{1, 2, cap[{2, 3, 4}, {5, 6, 1}]}]*t4[{1, 2, 3, 6}]*t4[{3, 6, A, B}])/(t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}])) - (t4[{1, 2, cap[{2, 3, 4}, {5, 6, 1}]}]*t4[{1, 2, 3, 6}]*t4[{3, 6, C, D}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{1, 3, cap[{3, 4, 5}, {5, 6, 1}]}]*t4[{C, D, cap[{6, 1, 2}, {2, 3, 4}]}]*t4[{4, 6, A, B}])/(t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{1, 3, cap[{3, 4, 5}, {5, 6, 1}]}]*t4[{A, B, cap[{6, 1, 2}, {2, 3, 4}]}]*t4[{4, 6, C, D}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{A, B, cap[{3, 4, 5}, {5, 6, 1}]}]*t4[{cap[{6, 1, 2}, {2, 3, 4}], 4, 6}]*t4[{1, 3, C, D}])/(t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{C, D, cap[{3, 4, 5}, {5, 6, 1}]}]*t4[{cap[{6, 1, 2}, {2, 3, 4}], 4, 6}]*t4[{1, 3, A, B}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{2, 4, cap[{4, 5, 6}, {6, 1, 2}]}]*t4[{C, D, cap[{1, 2, 3}, {3, 4, 5}]}]*t4[{1, 5, A, B}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{2, 4, cap[{4, 5, 6}, {6, 1, 2}]}]*t4[{A, B, cap[{1, 2, 3}, {3, 4, 5}]}]*t4[{1, 5, C, D}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-((t4[{A, B, cap[{4, 5, 6}, {6, 1, 2}]}]*t4[{cap[{1, 2, 3}, {3, 4, 5}], 5, 1}]*t4[{2, 4, C, D}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}])) - (t4[{C, D, cap[{4, 5, 6}, {6, 1, 2}]}]*t4[{cap[{1, 2, 3}, {3, 4, 5}], 5, 1}]*t4[{2, 4, A, B}])/(t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{3, 5, cap[{5, 6, 1}, {1, 2, 3}]}]*t4[{A, B, cap[{2, 3, 4}, {4, 5, 6}]}]*t4[{2, 6, C, D}])/(t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}]) + (t4[{3, 5, cap[{5, 6, 1}, {1, 2, 3}]}]*t4[{C, D, cap[{2, 3, 4}, {4, 5, 6}]}]*t4[{2, 6, A, B}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-((t4[{C, D, cap[{5, 6, 1}, {1, 2, 3}]}]*t4[{cap[{2, 3, 4}, {4, 5, 6}], 6, 2}]*t4[{3, 5, A, B}])/(t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])) - (t4[{A, B, cap[{5, 6, 1}, {1, 2, 3}]}]*t4[{cap[{2, 3, 4}, {4, 5, 6}], 6, 2}]*t4[{3, 5, C, D}])/(t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{dif[{cap[{2, 3, 4}, {5, 6, cap[{1, 2}, {C, D, 3}]}]}, {cap[{2, 5, 6}, {3, 4, cap[{1, 2}, {C, D, 3}]}]}], 4, 5}]*t4[{3, 4, 5, 6}])/(2*t4[{1, 2, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}]) + (t4[{dif[{cap[{2, 3, 4}, {5, 6, cap[{1, 2}, {A, B, 3}]}]}, {cap[{2, 5, 6}, {3, 4, cap[{1, 2}, {A, B, 3}]}]}], 4, 5}]*t4[{3, 4, 5, 6}])/(2*t4[{1, 2, A, B}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{2, 3, 4}, {5, 6, cap[{1, 2}, {A, B, 3}]}]}, {cap[{2, 5, 6}, {3, 4, cap[{1, 2}, {A, B, 3}]}]}], 6, 1}]*t4[{1, 2, 5, 6}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{2, 3, 4}, {5, 6, cap[{1, 2}, {C, D, 3}]}]}, {cap[{2, 5, 6}, {3, 4, cap[{1, 2}, {C, D, 3}]}]}], 6, 1}]*t4[{1, 2, 5, 6}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{dif[{cap[{5, 6, 3}, {1, 2, cap[{3, 4}, {C, D, 2}]}]}, {cap[{1, 2, 3}, {5, 6, cap[{3, 4}, {C, D, 2}]}]}], 4, 5}]*t4[{3, 4, 5, 6}])/(2*t4[{1, 2, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}]) + (t4[{dif[{cap[{5, 6, 3}, {1, 2, cap[{3, 4}, {A, B, 2}]}]}, {cap[{1, 2, 3}, {5, 6, cap[{3, 4}, {A, B, 2}]}]}], 4, 5}]*t4[{3, 4, 5, 6}])/(2*t4[{1, 2, A, B}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{5, 6, 3}, {1, 2, cap[{3, 4}, {A, B, 2}]}]}, {cap[{1, 2, 3}, {5, 6, cap[{3, 4}, {A, B, 2}]}]}], 6, 1}]*t4[{1, 2, 5, 6}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{5, 6, 3}, {1, 2, cap[{3, 4}, {C, D, 2}]}]}, {cap[{1, 2, 3}, {5, 6, cap[{3, 4}, {C, D, 2}]}]}], 6, 1}]*t4[{1, 2, 5, 6}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{1, 2, 3}, {4, 5, cap[{6, 1}, {C, D, 2}]}]}, {cap[{1, 4, 5}, {2, 3, cap[{6, 1}, {C, D, 2}]}]}], 3, 4}]*t4[{2, 3, 4, 5}])/(2*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{1, 2, 3}, {4, 5, cap[{6, 1}, {A, B, 2}]}]}, {cap[{1, 4, 5}, {2, 3, cap[{6, 1}, {A, B, 2}]}]}], 3, 4}]*t4[{2, 3, 4, 5}])/(2*t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{1, 2, 3}, {4, 5, cap[{6, 1}, {C, D, 2}]}]}, {cap[{1, 4, 5}, {2, 3, cap[{6, 1}, {C, D, 2}]}]}], 5, 6}]*t4[{1, 4, 5, 6}])/(2*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{1, 2, 3}, {4, 5, cap[{6, 1}, {A, B, 2}]}]}, {cap[{1, 4, 5}, {2, 3, cap[{6, 1}, {A, B, 2}]}]}], 5, 6}]*t4[{1, 4, 5, 6}])/(2*t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{4, 5, 2}, {6, 1, cap[{2, 3}, {C, D, 1}]}]}, {cap[{6, 1, 2}, {4, 5, cap[{2, 3}, {C, D, 1}]}]}], 3, 4}]*t4[{2, 3, 4, 5}])/(2*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{4, 5, 2}, {6, 1, cap[{2, 3}, {A, B, 1}]}]}, {cap[{6, 1, 2}, {4, 5, cap[{2, 3}, {A, B, 1}]}]}], 3, 4}]*t4[{2, 3, 4, 5}])/(2*t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{4, 5, 2}, {6, 1, cap[{2, 3}, {C, D, 1}]}]}, {cap[{6, 1, 2}, {4, 5, cap[{2, 3}, {C, D, 1}]}]}], 5, 6}]*t4[{1, 4, 5, 6}])/(2*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{4, 5, 2}, {6, 1, cap[{2, 3}, {A, B, 1}]}]}, {cap[{6, 1, 2}, {4, 5, cap[{2, 3}, {A, B, 1}]}]}], 5, 6}]*t4[{1, 4, 5, 6}])/(2*t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{4, 5, 6}, {1, 2, cap[{3, 4}, {A, B, 5}]}]}, {cap[{4, 1, 2}, {5, 6, cap[{3, 4}, {A, B, 5}]}]}], 6, 1}]*t4[{1, 2, 5, 6}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{4, 5, 6}, {1, 2, cap[{3, 4}, {C, D, 5}]}]}, {cap[{4, 1, 2}, {5, 6, cap[{3, 4}, {C, D, 5}]}]}], 6, 1}]*t4[{1, 2, 5, 6}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{dif[{cap[{4, 5, 6}, {1, 2, cap[{3, 4}, {A, B, 5}]}]}, {cap[{4, 1, 2}, {5, 6, cap[{3, 4}, {A, B, 5}]}]}], 2, 3}]*t4[{1, 2, 3, 4}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{dif[{cap[{4, 5, 6}, {1, 2, cap[{3, 4}, {C, D, 5}]}]}, {cap[{4, 1, 2}, {5, 6, cap[{3, 4}, {C, D, 5}]}]}], 2, 3}]*t4[{1, 2, 3, 4}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{1, 2, 5}, {3, 4, cap[{5, 6}, {A, B, 4}]}]}, {cap[{3, 4, 5}, {1, 2, cap[{5, 6}, {A, B, 4}]}]}], 6, 1}]*t4[{1, 2, 5, 6}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{1, 2, 5}, {3, 4, cap[{5, 6}, {C, D, 4}]}]}, {cap[{3, 4, 5}, {1, 2, cap[{5, 6}, {C, D, 4}]}]}], 6, 1}]*t4[{1, 2, 5, 6}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{dif[{cap[{1, 2, 5}, {3, 4, cap[{5, 6}, {A, B, 4}]}]}, {cap[{3, 4, 5}, {1, 2, cap[{5, 6}, {A, B, 4}]}]}], 2, 3}]*t4[{1, 2, 3, 4}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{dif[{cap[{1, 2, 5}, {3, 4, cap[{5, 6}, {C, D, 4}]}]}, {cap[{3, 4, 5}, {1, 2, cap[{5, 6}, {C, D, 4}]}]}], 2, 3}]*t4[{1, 2, 3, 4}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{6, 1, 2}, {3, 4, cap[{5, 6}, {A, B, 1}]}]}, {cap[{6, 3, 4}, {1, 2, cap[{5, 6}, {A, B, 1}]}]}], 2, 3}]*t4[{1, 2, 3, 4}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{6, 1, 2}, {3, 4, cap[{5, 6}, {C, D, 1}]}]}, {cap[{6, 3, 4}, {1, 2, cap[{5, 6}, {C, D, 1}]}]}], 2, 3}]*t4[{1, 2, 3, 4}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{6, 1, 2}, {3, 4, cap[{5, 6}, {C, D, 1}]}]}, {cap[{6, 3, 4}, {1, 2, cap[{5, 6}, {C, D, 1}]}]}], 4, 5}]*t4[{3, 4, 5, 6}])/(2*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{6, 1, 2}, {3, 4, cap[{5, 6}, {A, B, 1}]}]}, {cap[{6, 3, 4}, {1, 2, cap[{5, 6}, {A, B, 1}]}]}], 4, 5}]*t4[{3, 4, 5, 6}])/(2*t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{3, 4, 1}, {5, 6, cap[{1, 2}, {A, B, 6}]}]}, {cap[{5, 6, 1}, {3, 4, cap[{1, 2}, {A, B, 6}]}]}], 2, 3}]*t4[{1, 2, 3, 4}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{3, 4, 1}, {5, 6, cap[{1, 2}, {C, D, 6}]}]}, {cap[{5, 6, 1}, {3, 4, cap[{1, 2}, {C, D, 6}]}]}], 2, 3}]*t4[{1, 2, 3, 4}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{3, 4, 1}, {5, 6, cap[{1, 2}, {C, D, 6}]}]}, {cap[{5, 6, 1}, {3, 4, cap[{1, 2}, {C, D, 6}]}]}], 4, 5}]*t4[{3, 4, 5, 6}])/(2*t4[{1, 2, C, D}]*t4[{1, 6, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{3, 4, 1}, {5, 6, cap[{1, 2}, {A, B, 6}]}]}, {cap[{5, 6, 1}, {3, 4, cap[{1, 2}, {A, B, 6}]}]}], 4, 5}]*t4[{3, 4, 5, 6}])/(2*t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{3, 4, 5}, {6, 1, cap[{2, 3}, {C, D, 4}]}]}, {cap[{3, 6, 1}, {4, 5, cap[{2, 3}, {C, D, 4}]}]}], 5, 6}]*t4[{1, 4, 5, 6}])/(2*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{3, 4, 5}, {6, 1, cap[{2, 3}, {A, B, 4}]}]}, {cap[{3, 6, 1}, {4, 5, cap[{2, 3}, {A, B, 4}]}]}], 5, 6}]*t4[{1, 4, 5, 6}])/(2*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{3, 4, 5}, {6, 1, cap[{2, 3}, {A, B, 4}]}]}, {cap[{3, 6, 1}, {4, 5, cap[{2, 3}, {A, B, 4}]}]}], 1, 2}]*t4[{1, 2, 3, 6}])/(2*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{3, 4, 5}, {6, 1, cap[{2, 3}, {C, D, 4}]}]}, {cap[{3, 6, 1}, {4, 5, cap[{2, 3}, {C, D, 4}]}]}], 1, 2}]*t4[{1, 2, 3, 6}])/(2*t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{6, 1, 4}, {2, 3, cap[{4, 5}, {C, D, 3}]}]}, {cap[{2, 3, 4}, {6, 1, cap[{4, 5}, {C, D, 3}]}]}], 5, 6}]*t4[{1, 4, 5, 6}])/(2*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{6, 1, 4}, {2, 3, cap[{4, 5}, {A, B, 3}]}]}, {cap[{2, 3, 4}, {6, 1, cap[{4, 5}, {A, B, 3}]}]}], 5, 6}]*t4[{1, 4, 5, 6}])/(2*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{6, 1, 4}, {2, 3, cap[{4, 5}, {A, B, 3}]}]}, {cap[{2, 3, 4}, {6, 1, cap[{4, 5}, {A, B, 3}]}]}], 1, 2}]*t4[{1, 2, 3, 6}])/(2*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{6, 1, 4}, {2, 3, cap[{4, 5}, {C, D, 3}]}]}, {cap[{2, 3, 4}, {6, 1, cap[{4, 5}, {C, D, 3}]}]}], 1, 2}]*t4[{1, 2, 3, 6}])/(2*t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{5, 6, 1}, {2, 3, cap[{4, 5}, {A, B, 6}]}]}, {cap[{5, 2, 3}, {6, 1, cap[{4, 5}, {A, B, 6}]}]}], 1, 2}]*t4[{1, 2, 3, 6}])/(2*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{5, 6, 1}, {2, 3, cap[{4, 5}, {C, D, 6}]}]}, {cap[{5, 2, 3}, {6, 1, cap[{4, 5}, {C, D, 6}]}]}], 1, 2}]*t4[{1, 2, 3, 6}])/(2*t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{5, 6, 1}, {2, 3, cap[{4, 5}, {A, B, 6}]}]}, {cap[{5, 2, 3}, {6, 1, cap[{4, 5}, {A, B, 6}]}]}], 3, 4}]*t4[{2, 3, 4, 5}])/(2*t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{5, 6, 1}, {2, 3, cap[{4, 5}, {C, D, 6}]}]}, {cap[{5, 2, 3}, {6, 1, cap[{4, 5}, {C, D, 6}]}]}], 3, 4}]*t4[{2, 3, 4, 5}])/(2*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{2, 3, 6}, {4, 5, cap[{6, 1}, {A, B, 5}]}]}, {cap[{4, 5, 6}, {2, 3, cap[{6, 1}, {A, B, 5}]}]}], 1, 2}]*t4[{1, 2, 3, 6}])/(2*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{4, 5, A, B}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{2, 3, 6}, {4, 5, cap[{6, 1}, {C, D, 5}]}]}, {cap[{4, 5, 6}, {2, 3, cap[{6, 1}, {C, D, 5}]}]}], 1, 2}]*t4[{1, 2, 3, 6}])/(2*t4[{1, 2, A, B}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{2, 3, 6}, {4, 5, cap[{6, 1}, {A, B, 5}]}]}, {cap[{4, 5, 6}, {2, 3, cap[{6, 1}, {A, B, 5}]}]}], 3, 4}]*t4[{2, 3, 4, 5}])/(2*t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{2, 3, 6}, {4, 5, cap[{6, 1}, {C, D, 5}]}]}, {cap[{4, 5, 6}, {2, 3, cap[{6, 1}, {C, D, 5}]}]}], 3, 4}]*t4[{2, 3, 4, 5}])/(2*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{dif[{cap[{2, 3, 4}, {5, 6, cap[{1, 2}, {A, B, 3}]}]}, {cap[{2, 5, 6}, {3, 4, cap[{1, 2}, {A, B, 3}]}]}], 2, 3}]*t4[{1, 2, 3, 4}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{5, 6, A, B}]*t4[{A, B, C, D}]) + (t4[{dif[{cap[{2, 3, 4}, {5, 6, cap[{1, 2}, {C, D, 3}]}]}, {cap[{2, 5, 6}, {3, 4, cap[{1, 2}, {C, D, 3}]}]}], 2, 3}]*t4[{1, 2, 3, 4}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{1, 2, 3}, {4, 5, cap[{6, 1}, {A, B, 2}]}]}, {cap[{1, 4, 5}, {2, 3, cap[{6, 1}, {A, B, 2}]}]}], 1, 2}]*t4[{1, 2, 3, 6}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{4, 5, A, B}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{1, 2, 3}, {4, 5, cap[{6, 1}, {C, D, 2}]}]}, {cap[{1, 4, 5}, {2, 3, cap[{6, 1}, {C, D, 2}]}]}], 1, 2}]*t4[{1, 2, 3, 6}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{4, 5, C, D}]*t4[{A, B, C, D}])
(t4[{dif[{cap[{4, 5, 6}, {1, 2, cap[{3, 4}, {A, B, 5}]}]}, {cap[{4, 1, 2}, {5, 6, cap[{3, 4}, {A, B, 5}]}]}], 4, 5}]*t4[{3, 4, 5, 6}])/(2*t4[{1, 2, A, B}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}]) + (t4[{dif[{cap[{4, 5, 6}, {1, 2, cap[{3, 4}, {C, D, 5}]}]}, {cap[{4, 1, 2}, {5, 6, cap[{3, 4}, {C, D, 5}]}]}], 4, 5}]*t4[{3, 4, 5, 6}])/(2*t4[{1, 2, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
(t4[{dif[{cap[{6, 1, 2}, {3, 4, cap[{5, 6}, {A, B, 1}]}]}, {cap[{6, 3, 4}, {1, 2, cap[{5, 6}, {A, B, 1}]}]}], 6, 1}]*t4[{1, 2, 5, 6}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{3, 4, A, B}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}]) + (t4[{dif[{cap[{6, 1, 2}, {3, 4, cap[{5, 6}, {C, D, 1}]}]}, {cap[{6, 3, 4}, {1, 2, cap[{5, 6}, {C, D, 1}]}]}], 6, 1}]*t4[{1, 2, 5, 6}])/(2*t4[{1, 2, A, B}]*t4[{1, 2, C, D}]*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{3, 4, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{3, 4, 5}, {6, 1, cap[{2, 3}, {A, B, 4}]}]}, {cap[{3, 6, 1}, {4, 5, cap[{2, 3}, {A, B, 4}]}]}], 3, 4}]*t4[{2, 3, 4, 5}])/(2*t4[{1, 6, A, B}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{3, 4, 5}, {6, 1, cap[{2, 3}, {C, D, 4}]}]}, {cap[{3, 6, 1}, {4, 5, cap[{2, 3}, {C, D, 4}]}]}], 3, 4}]*t4[{2, 3, 4, 5}])/(2*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{2, 3, C, D}]*t4[{3, 4, A, B}]*t4[{3, 4, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{A, B, C, D}])
-(t4[{dif[{cap[{5, 6, 1}, {2, 3, cap[{4, 5}, {A, B, 6}]}]}, {cap[{5, 2, 3}, {6, 1, cap[{4, 5}, {A, B, 6}]}]}], 5, 6}]*t4[{1, 4, 5, 6}])/(2*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, A, B}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}]) - (t4[{dif[{cap[{5, 6, 1}, {2, 3, cap[{4, 5}, {C, D, 6}]}]}, {cap[{5, 2, 3}, {6, 1, cap[{4, 5}, {C, D, 6}]}]}], 5, 6}]*t4[{1, 4, 5, 6}])/(2*t4[{1, 6, A, B}]*t4[{1, 6, C, D}]*t4[{2, 3, C, D}]*t4[{4, 5, A, B}]*t4[{4, 5, C, D}]*t4[{5, 6, A, B}]*t4[{5, 6, C, D}]*t4[{A, B, C, D}])

==> SixPointPrescriptiveTwoLoopXBasis.txt <==
-(xx[{1, 4}]*(eps[{2, 4, 5, 6, LL1, LL2}]*xx[{1, 3}] - eps[{2, 3, 5, 6, LL1, LL2}]*xx[{1, 4}] + eps[{2, 3, 4, 6, LL1, LL2}]*xx[{1, 5}] - eps[{2, 3, 4, 5, 6, LL1}]*xx[{1, LL2}] + eps[{1, 3, 5, 6, LL1, LL2}]*xx[{2, 4}] - eps[{1, 3, 4, 6, LL1, LL2}]*xx[{2, 5}] + eps[{1, 3, 4, 5, LL1, LL2}]*xx[{2, 6}] + eps[{1, 3, 4, 5, 6, LL1}]*xx[{2, LL2}] - eps[{1, 2, 4, 6, LL1, LL2}]*xx[{3, 5}] + eps[{1, 2, 4, 5, LL1, LL2}]*xx[{3, 6}] + eps[{1, 2, 4, 5, 6, LL1}]*xx[{3, LL2}] - eps[{1, 2, 3, 5, LL1, LL2}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, LL1}] - eps[{1, 2, 3, 5, 6, LL1}]*xx[{4, LL2}] + xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, LL2}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}]*xx[{5, LL1}] + eps[{1, 2, 3, 4, 6, LL1}]*xx[{5, LL2}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{5, LL2}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]*xx[{6, LL1}] + eps[{1, 2, 3, 4, 5, LL1}]*xx[{6, LL2}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{LL1, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, 6}]*xx[{LL1, LL2}]))/(4*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}]) - (xx[{1, 4}]*(-(eps[{2, 4, 5, 6, LL1, LL2}]*xx[{1, 3}]) + eps[{2, 3, 5, 6, LL1, LL2}]*xx[{1, 4}] - eps[{2, 3, 4, 6, LL1, LL2}]*xx[{1, 5}] - eps[{2, 3, 4, 5, 6, LL2}]*xx[{1, LL1}] - eps[{1, 3, 5, 6, LL1, LL2}]*xx[{2, 4}] + eps[{1, 3, 4, 6, LL1, LL2}]*xx[{2, 5}] - eps[{1, 3, 4, 5, LL1, LL2}]*xx[{2, 6}] + eps[{1, 3, 4, 5, 6, LL2}]*xx[{2, LL1}] + eps[{1, 2, 4, 6, LL1, LL2}]*xx[{3, 5}] - eps[{1, 2, 4, 5, LL1, LL2}]*xx[{3, 6}] + eps[{1, 2, 4, 5, 6, LL2}]*xx[{3, LL1}] + eps[{1, 2, 3, 5, LL1, LL2}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] - eps[{1, 2, 3, 5, 6, LL2}]*xx[{4, LL1}] + xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, LL1}] + xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, LL2}] + eps[{1, 2, 3, 4, 6, LL2}]*xx[{5, LL1}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}]*xx[{5, LL1}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{5, LL2}] + eps[{1, 2, 3, 4, 5, LL2}]*xx[{6, LL1}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]*xx[{6, LL1}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{LL1, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, 6}]*xx[{LL1, LL2}]))/(4*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}])
-(xx[{2, 5}]*(-(eps[{2, 4, 5, 6, LL1, LL2}]*xx[{1, 3}]) - eps[{2, 3, 5, 6, LL1, LL2}]*xx[{1, 4}] + eps[{2, 3, 4, 6, LL1, LL2}]*xx[{1, 5}] + eps[{2, 3, 4, 5, 6, LL2}]*xx[{1, LL1}] - eps[{3, 5, 6, 1, LL1, LL2}]*xx[{2, 4}] + eps[{3, 4, 6, 1, LL1, LL2}]*xx[{2, 5}] - eps[{3, 4, 5, 1, LL1, LL2}]*xx[{2, 6}] - eps[{3, 4, 5, 6, 1, LL2}]*xx[{2, LL1}] - eps[{2, 4, 6, 1, LL1, LL2}]*xx[{3, 5}] + eps[{2, 4, 5, 1, LL1, LL2}]*xx[{3, 6}] + eps[{2, 4, 5, 6, 1, LL2}]*xx[{3, LL1}] + eps[{2, 3, 5, 1, LL1, LL2}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] + eps[{2, 3, 5, 6, 1, LL2}]*xx[{4, LL1}] + xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, LL1}] + xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, LL2}] - eps[{2, 3, 4, 6, 1, LL2}]*xx[{5, LL1}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}]*xx[{5, LL1}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{5, LL2}] + eps[{2, 3, 4, 5, 1, LL2}]*xx[{6, LL1}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]*xx[{6, LL1}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{LL1, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, 6}]*xx[{LL1, LL2}]))/(4*xx[{1, LL1}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}]) - (xx[{2, 5}]*(eps[{2, 4, 5, 6, LL1, LL2}]*xx[{1, 3}] + eps[{2, 3, 5, 6, LL1, LL2}]*xx[{1, 4}] - eps[{2, 3, 4, 6, LL1, LL2}]*xx[{1, 5}] + eps[{2, 3, 4, 5, 6, LL1}]*xx[{1, LL2}] + eps[{3, 5, 6, 1, LL1, LL2}]*xx[{2, 4}] - eps[{3, 4, 6, 1, LL1, LL2}]*xx[{2, 5}] + eps[{3, 4, 5, 1, LL1, LL2}]*xx[{2, 6}] - eps[{3, 4, 5, 6, 1, LL1}]*xx[{2, LL2}] + eps[{2, 4, 6, 1, LL1, LL2}]*xx[{3, 5}] - eps[{2, 4, 5, 1, LL1, LL2}]*xx[{3, 6}] + eps[{2, 4, 5, 6, 1, LL1}]*xx[{3, LL2}] - eps[{2, 3, 5, 1, LL1, LL2}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, LL1}] + eps[{2, 3, 5, 6, 1, LL1}]*xx[{4, LL2}] + xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, LL2}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}]*xx[{5, LL1}] - eps[{2, 3, 4, 6, 1, LL1}]*xx[{5, LL2}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{5, LL2}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]*xx[{6, LL1}] + eps[{2, 3, 4, 5, 1, LL1}]*xx[{6, LL2}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{LL1, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, 6}]*xx[{LL1, LL2}]))/(4*xx[{1, LL2}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
-(xx[{3, 6}]*(-(eps[{4, 5, 6, 2, LL1, LL2}]*xx[{1, 3}]) + eps[{3, 5, 6, 2, LL1, LL2}]*xx[{1, 4}] + eps[{3, 4, 6, 2, LL1, LL2}]*xx[{1, 5}] + eps[{3, 4, 5, 6, 2, LL2}]*xx[{1, LL1}] - eps[{3, 5, 6, 1, LL1, LL2}]*xx[{2, 4}] - eps[{3, 4, 6, 1, LL1, LL2}]*xx[{2, 5}] + eps[{3, 4, 5, 1, LL1, LL2}]*xx[{2, 6}] + eps[{3, 4, 5, 6, 1, LL2}]*xx[{2, LL1}] - eps[{4, 6, 1, 2, LL1, LL2}]*xx[{3, 5}] + eps[{4, 5, 1, 2, LL1, LL2}]*xx[{3, 6}] - eps[{4, 5, 6, 1, 2, LL2}]*xx[{3, LL1}] - eps[{3, 5, 1, 2, LL1, LL2}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] + eps[{3, 5, 6, 1, 2, LL2}]*xx[{4, LL1}] + xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, LL1}] + xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, LL2}] + eps[{3, 4, 6, 1, 2, LL2}]*xx[{5, LL1}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}]*xx[{5, LL1}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{5, LL2}] - eps[{3, 4, 5, 1, 2, LL2}]*xx[{6, LL1}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]*xx[{6, LL1}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{LL1, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, 6}]*xx[{LL1, LL2}]))/(4*xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) - (xx[{3, 6}]*(eps[{4, 5, 6, 2, LL1, LL2}]*xx[{1, 3}] - eps[{3, 5, 6, 2, LL1, LL2}]*xx[{1, 4}] - eps[{3, 4, 6, 2, LL1, LL2}]*xx[{1, 5}] + eps[{3, 4, 5, 6, 2, LL1}]*xx[{1, LL2}] + eps[{3, 5, 6, 1, LL1, LL2}]*xx[{2, 4}] + eps[{3, 4, 6, 1, LL1, LL2}]*xx[{2, 5}] - eps[{3, 4, 5, 1, LL1, LL2}]*xx[{2, 6}] + eps[{3, 4, 5, 6, 1, LL1}]*xx[{2, LL2}] + eps[{4, 6, 1, 2, LL1, LL2}]*xx[{3, 5}] - eps[{4, 5, 1, 2, LL1, LL2}]*xx[{3, 6}] - eps[{4, 5, 6, 1, 2, LL1}]*xx[{3, LL2}] + eps[{3, 5, 1, 2, LL1, LL2}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, LL1}] + eps[{3, 5, 6, 1, 2, LL1}]*xx[{4, LL2}] + xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, LL2}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}]*xx[{5, LL1}] + eps[{3, 4, 6, 1, 2, LL1}]*xx[{5, LL2}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{5, LL2}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]*xx[{6, LL1}] - eps[{3, 4, 5, 1, 2, LL1}]*xx[{6, LL2}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{LL1, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, 6}]*xx[{LL1, LL2}]))/(4*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
-(xx[{1, 5}]*(eps[{2, 3, 4, 5, 6, LL1}] + xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] - xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}]) - (xx[{1, 5}]*(eps[{2, 3, 4, 5, 6, LL2}] + xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] - xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] - xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}])
-(xx[{2, 6}]*(eps[{1, 2, 3, 4, 5, LL2}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL2}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}]) - (xx[{2, 6}]*(eps[{1, 2, 3, 4, 5, LL1}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL1}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]))/(2*xx[{1, LL2}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
-(xx[{4, 6}]*(eps[{1, 2, 3, 4, 5, LL2}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]))/(2*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) - (xx[{4, 6}]*(eps[{1, 2, 3, 4, 5, LL1}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
-(xx[{1, 5}]*(eps[{6, 1, 2, 3, 4, LL1}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL1}] + xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}]) - (xx[{1, 5}]*(eps[{6, 1, 2, 3, 4, LL2}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL2}] + xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}])
-(xx[{3, 5}]*(eps[{6, 1, 2, 3, 4, LL1}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL1}] + xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}] - xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}] + xx[{1, 3}]*xx[{2, 4}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}]) - (xx[{3, 5}]*(eps[{6, 1, 2, 3, 4, LL2}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL2}] + xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}] - xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}] + xx[{1, 3}]*xx[{2, 4}]*xx[{6, LL2}]))/(2*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
-(xx[{4, 6}]*(eps[{5, 6, 1, 2, 3, LL1}] + xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}] - xx[{1, 3}]*xx[{2, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) - (xx[{4, 6}]*(eps[{5, 6, 1, 2, 3, LL2}] + xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}] - xx[{1, 3}]*xx[{2, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
-(xx[{2, 4}]*(eps[{5, 6, 1, 2, 3, LL1}] + xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}] + xx[{1, 3}]*xx[{2, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) - (xx[{2, 4}]*(eps[{5, 6, 1, 2, 3, LL2}] + xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}] + xx[{1, 3}]*xx[{2, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL2}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
-(xx[{3, 5}]*(eps[{4, 5, 6, 1, 2, LL1}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL1}] + xx[{1, 4}]*xx[{2, 6}]*xx[{5, LL1}] + xx[{1, 5}]*xx[{2, 4}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}]) - (xx[{3, 5}]*(eps[{4, 5, 6, 1, 2, LL2}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL2}] + xx[{1, 4}]*xx[{2, 6}]*xx[{5, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
-(xx[{2, 6}]*(eps[{3, 4, 5, 6, 1, LL1}] - xx[{1, LL1}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, 5}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 4}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{4, 6}]*xx[{5, LL1}] + xx[{1, 4}]*xx[{3, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) - (xx[{2, 6}]*(eps[{3, 4, 5, 6, 1, LL2}] - xx[{1, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, 5}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 4}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{4, 6}]*xx[{5, LL2}] + xx[{1, 4}]*xx[{3, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
-(xx[{1, 3}]*(eps[{2, 3, 4, 5, 6, LL1}] - xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] + xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] - xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) - (xx[{1, 3}]*(eps[{2, 3, 4, 5, 6, LL2}] - xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] - xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
-(xx[{1, 3}]*(eps[{4, 5, 6, 1, 2, LL1}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL1}] - xx[{1, 4}]*xx[{2, 6}]*xx[{5, LL1}] + xx[{1, 5}]*xx[{2, 4}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) - (xx[{1, 3}]*(eps[{4, 5, 6, 1, 2, LL2}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{5, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
-(xx[{2, 4}]*(eps[{3, 4, 5, 6, 1, LL1}] + xx[{1, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, 5}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, 5}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 4}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{4, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{3, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) - (xx[{2, 4}]*(eps[{3, 4, 5, 6, 1, LL2}] + xx[{1, LL2}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, 5}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, 5}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 4}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{4, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{3, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{3, 5}]*(-eps[{2, 3, 4, 5, 6, LL1}] + xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] + xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}]))/(2*xx[{2, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{3, 5}]*(-eps[{2, 3, 4, 5, 6, LL2}] + xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] - xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] + xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}]))/(2*xx[{2, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{2, 6}]*(-eps[{5, 6, 1, 2, 3, LL1}] - xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}] + xx[{1, 3}]*xx[{2, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL2}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{2, 6}]*(-eps[{5, 6, 1, 2, 3, LL2}] - xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}] + xx[{1, 3}]*xx[{2, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{2, 4}]*(-eps[{1, 2, 3, 4, 5, LL1}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL1}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{LL1, LL2}]) + (xx[{2, 4}]*(-eps[{1, 2, 3, 4, 5, LL2}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL2}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]))/(2*xx[{1, LL2}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{LL1, LL2}])
(xx[{1, 5}]*(-eps[{4, 5, 6, 1, 2, LL1}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL1}] - xx[{1, 4}]*xx[{2, 6}]*xx[{5, LL1}] - xx[{1, 5}]*xx[{2, 4}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{1, 5}]*(-eps[{4, 5, 6, 1, 2, LL2}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{5, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}])
(xx[{4, 6}]*(-eps[{3, 4, 5, 6, 1, LL1}] + xx[{1, LL1}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, 5}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 4}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{4, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{3, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{4, 6}]*(-eps[{3, 4, 5, 6, 1, LL2}] + xx[{1, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, 5}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 4}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{4, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{3, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{1, 3}]*(-eps[{6, 1, 2, 3, 4, LL1}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL1}] - xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}] + xx[{1, 3}]*xx[{2, 4}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{1, 3}]*(-eps[{6, 1, 2, 3, 4, LL2}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL2}] - xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}] + xx[{1, 3}]*xx[{2, 4}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{1, 3}]*xx[{2, 4}]*xx[{3, 5}])/(xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{LL1, LL2}]) + (xx[{1, 3}]*xx[{2, 4}]*xx[{3, 5}])/(xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{LL1, LL2}])
(xx[{1, 3}]*xx[{2, 5}]*xx[{4, 6}])/(xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{1, 3}]*xx[{2, 5}]*xx[{4, 6}])/(xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{1, 3}]*xx[{1, 5}]*xx[{2, 6}])/(xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{1, 3}]*xx[{1, 5}]*xx[{2, 6}])/(xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{2, 4}]*xx[{3, 5}]*xx[{4, 6}])/(xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{2, 4}]*xx[{3, 5}]*xx[{4, 6}])/(xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}])/(xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}])/(xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{1, 3}]*xx[{2, 4}]*xx[{2, 6}])/(xx[{1, LL1}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{1, 3}]*xx[{2, 4}]*xx[{2, 6}])/(xx[{1, LL2}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{1, 5}]*xx[{3, 5}]*xx[{4, 6}])/(xx[{1, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{1, 5}]*xx[{3, 5}]*xx[{4, 6}])/(xx[{1, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}])/(xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}])/(xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{1, 5}]*xx[{2, 6}]*xx[{4, 6}])/(xx[{1, LL2}]*xx[{2, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{1, 5}]*xx[{2, 6}]*xx[{4, 6}])/(xx[{1, LL1}]*xx[{2, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{1, 4}]*(-(eps[{2, 4, 5, 6, LL1, LL2}]*xx[{1, 3}]) + eps[{2, 3, 5, 6, LL1, LL2}]*xx[{1, 4}] - eps[{2, 3, 4, 6, LL1, LL2}]*xx[{1, 5}] - eps[{2, 3, 4, 5, 6, LL2}]*xx[{1, LL1}] - eps[{1, 3, 5, 6, LL1, LL2}]*xx[{2, 4}] + eps[{1, 3, 4, 6, LL1, LL2}]*xx[{2, 5}] - eps[{1, 3, 4, 5, LL1, LL2}]*xx[{2, 6}] + eps[{1, 3, 4, 5, 6, LL2}]*xx[{2, LL1}] + eps[{1, 2, 4, 6, LL1, LL2}]*xx[{3, 5}] - eps[{1, 2, 4, 5, LL1, LL2}]*xx[{3, 6}] + eps[{1, 2, 4, 5, 6, LL2}]*xx[{3, LL1}] + eps[{1, 2, 3, 5, LL1, LL2}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] - eps[{1, 2, 3, 5, 6, LL2}]*xx[{4, LL1}] - xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, LL1}] - xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, LL2}] + eps[{1, 2, 3, 4, 6, LL2}]*xx[{5, LL1}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}]*xx[{5, LL1}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{5, LL2}] + eps[{1, 2, 3, 4, 5, LL2}]*xx[{6, LL1}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]*xx[{6, LL1}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{LL1, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, 6}]*xx[{LL1, LL2}]))/(4*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{1, 4}]*(eps[{2, 4, 5, 6, LL1, LL2}]*xx[{1, 3}] - eps[{2, 3, 5, 6, LL1, LL2}]*xx[{1, 4}] + eps[{2, 3, 4, 6, LL1, LL2}]*xx[{1, 5}] - eps[{2, 3, 4, 5, 6, LL1}]*xx[{1, LL2}] + eps[{1, 3, 5, 6, LL1, LL2}]*xx[{2, 4}] - eps[{1, 3, 4, 6, LL1, LL2}]*xx[{2, 5}] + eps[{1, 3, 4, 5, LL1, LL2}]*xx[{2, 6}] + eps[{1, 3, 4, 5, 6, LL1}]*xx[{2, LL2}] - eps[{1, 2, 4, 6, LL1, LL2}]*xx[{3, 5}] + eps[{1, 2, 4, 5, LL1, LL2}]*xx[{3, 6}] + eps[{1, 2, 4, 5, 6, LL1}]*xx[{3, LL2}] - eps[{1, 2, 3, 5, LL1, LL2}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, LL1}] - eps[{1, 2, 3, 5, 6, LL1}]*xx[{4, LL2}] - xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, LL2}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}]*xx[{5, LL1}] + eps[{1, 2, 3, 4, 6, LL1}]*xx[{5, LL2}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{5, LL2}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]*xx[{6, LL1}] + eps[{1, 2, 3, 4, 5, LL1}]*xx[{6, LL2}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{LL1, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, 6}]*xx[{LL1, LL2}]))/(4*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{2, 5}]*(eps[{2, 4, 5, 6, LL1, LL2}]*xx[{1, 3}] + eps[{2, 3, 5, 6, LL1, LL2}]*xx[{1, 4}] - eps[{2, 3, 4, 6, LL1, LL2}]*xx[{1, 5}] + eps[{2, 3, 4, 5, 6, LL1}]*xx[{1, LL2}] + eps[{3, 5, 6, 1, LL1, LL2}]*xx[{2, 4}] - eps[{3, 4, 6, 1, LL1, LL2}]*xx[{2, 5}] + eps[{3, 4, 5, 1, LL1, LL2}]*xx[{2, 6}] - eps[{3, 4, 5, 6, 1, LL1}]*xx[{2, LL2}] + eps[{2, 4, 6, 1, LL1, LL2}]*xx[{3, 5}] - eps[{2, 4, 5, 1, LL1, LL2}]*xx[{3, 6}] + eps[{2, 4, 5, 6, 1, LL1}]*xx[{3, LL2}] - eps[{2, 3, 5, 1, LL1, LL2}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, LL1}] + eps[{2, 3, 5, 6, 1, LL1}]*xx[{4, LL2}] - xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, LL2}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}]*xx[{5, LL1}] - eps[{2, 3, 4, 6, 1, LL1}]*xx[{5, LL2}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{5, LL2}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]*xx[{6, LL1}] + eps[{2, 3, 4, 5, 1, LL1}]*xx[{6, LL2}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{LL1, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, 6}]*xx[{LL1, LL2}]))/(4*xx[{1, LL2}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{2, 5}]*(-(eps[{2, 4, 5, 6, LL1, LL2}]*xx[{1, 3}]) - eps[{2, 3, 5, 6, LL1, LL2}]*xx[{1, 4}] + eps[{2, 3, 4, 6, LL1, LL2}]*xx[{1, 5}] + eps[{2, 3, 4, 5, 6, LL2}]*xx[{1, LL1}] - eps[{3, 5, 6, 1, LL1, LL2}]*xx[{2, 4}] + eps[{3, 4, 6, 1, LL1, LL2}]*xx[{2, 5}] - eps[{3, 4, 5, 1, LL1, LL2}]*xx[{2, 6}] - eps[{3, 4, 5, 6, 1, LL2}]*xx[{2, LL1}] - eps[{2, 4, 6, 1, LL1, LL2}]*xx[{3, 5}] + eps[{2, 4, 5, 1, LL1, LL2}]*xx[{3, 6}] + eps[{2, 4, 5, 6, 1, LL2}]*xx[{3, LL1}] + eps[{2, 3, 5, 1, LL1, LL2}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] + eps[{2, 3, 5, 6, 1, LL2}]*xx[{4, LL1}] - xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, LL1}] - xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, LL2}] - eps[{2, 3, 4, 6, 1, LL2}]*xx[{5, LL1}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}]*xx[{5, LL1}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{5, LL2}] + eps[{2, 3, 4, 5, 1, LL2}]*xx[{6, LL1}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]*xx[{6, LL1}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{LL1, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, 6}]*xx[{LL1, LL2}]))/(4*xx[{1, LL1}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}])
(xx[{3, 6}]*(eps[{4, 5, 6, 2, LL1, LL2}]*xx[{1, 3}] - eps[{3, 5, 6, 2, LL1, LL2}]*xx[{1, 4}] - eps[{3, 4, 6, 2, LL1, LL2}]*xx[{1, 5}] + eps[{3, 4, 5, 6, 2, LL1}]*xx[{1, LL2}] + eps[{3, 5, 6, 1, LL1, LL2}]*xx[{2, 4}] + eps[{3, 4, 6, 1, LL1, LL2}]*xx[{2, 5}] - eps[{3, 4, 5, 1, LL1, LL2}]*xx[{2, 6}] + eps[{3, 4, 5, 6, 1, LL1}]*xx[{2, LL2}] + eps[{4, 6, 1, 2, LL1, LL2}]*xx[{3, 5}] - eps[{4, 5, 1, 2, LL1, LL2}]*xx[{3, 6}] - eps[{4, 5, 6, 1, 2, LL1}]*xx[{3, LL2}] + eps[{3, 5, 1, 2, LL1, LL2}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, LL1}] + eps[{3, 5, 6, 1, 2, LL1}]*xx[{4, LL2}] - xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, LL2}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}]*xx[{5, LL1}] + eps[{3, 4, 6, 1, 2, LL1}]*xx[{5, LL2}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{5, LL2}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]*xx[{6, LL1}] - eps[{3, 4, 5, 1, 2, LL1}]*xx[{6, LL2}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{LL1, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, 6}]*xx[{LL1, LL2}]))/(4*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{3, 6}]*(-(eps[{4, 5, 6, 2, LL1, LL2}]*xx[{1, 3}]) + eps[{3, 5, 6, 2, LL1, LL2}]*xx[{1, 4}] + eps[{3, 4, 6, 2, LL1, LL2}]*xx[{1, 5}] + eps[{3, 4, 5, 6, 2, LL2}]*xx[{1, LL1}] - eps[{3, 5, 6, 1, LL1, LL2}]*xx[{2, 4}] - eps[{3, 4, 6, 1, LL1, LL2}]*xx[{2, 5}] + eps[{3, 4, 5, 1, LL1, LL2}]*xx[{2, 6}] + eps[{3, 4, 5, 6, 1, LL2}]*xx[{2, LL1}] - eps[{4, 6, 1, 2, LL1, LL2}]*xx[{3, 5}] + eps[{4, 5, 1, 2, LL1, LL2}]*xx[{3, 6}] - eps[{4, 5, 6, 1, 2, LL2}]*xx[{3, LL1}] - eps[{3, 5, 1, 2, LL1, LL2}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] + eps[{3, 5, 6, 1, 2, LL2}]*xx[{4, LL1}] - xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, LL1}] - xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, LL2}] + eps[{3, 4, 6, 1, 2, LL2}]*xx[{5, LL1}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}]*xx[{5, LL1}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{5, LL2}] - eps[{3, 4, 5, 1, 2, LL2}]*xx[{6, LL1}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]*xx[{6, LL1}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{LL1, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, 6}]*xx[{LL1, LL2}]))/(4*xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{1, 5}]*(eps[{2, 3, 4, 5, 6, LL1}] - xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] + xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] + xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{1, 5}]*(eps[{2, 3, 4, 5, 6, LL2}] - xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] + xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}])
(xx[{2, 6}]*(eps[{1, 2, 3, 4, 5, LL2}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{2, 6}]*(eps[{1, 2, 3, 4, 5, LL1}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]))/(2*xx[{1, LL2}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{4, 6}]*(eps[{1, 2, 3, 4, 5, LL2}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL2}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]))/(2*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{4, 6}]*(eps[{1, 2, 3, 4, 5, LL1}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL1}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{1, 5}]*(eps[{6, 1, 2, 3, 4, LL1}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL1}] - xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}] - xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}] + xx[{1, 3}]*xx[{2, 4}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{1, 5}]*(eps[{6, 1, 2, 3, 4, LL2}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL2}] - xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}] - xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}] + xx[{1, 3}]*xx[{2, 4}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}])
(xx[{3, 5}]*(eps[{6, 1, 2, 3, 4, LL1}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL1}] - xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{3, 5}]*(eps[{6, 1, 2, 3, 4, LL2}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL2}] - xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{6, LL2}]))/(2*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{4, 6}]*(eps[{5, 6, 1, 2, 3, LL1}] - xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}] + xx[{1, 3}]*xx[{2, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{4, 6}]*(eps[{5, 6, 1, 2, 3, LL2}] - xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}] + xx[{1, 3}]*xx[{2, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{2, 4}]*(eps[{5, 6, 1, 2, 3, LL1}] - xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}] - xx[{1, 3}]*xx[{2, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{2, 4}]*(eps[{5, 6, 1, 2, 3, LL2}] - xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}] - xx[{1, 3}]*xx[{2, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL2}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{3, 5}]*(eps[{4, 5, 6, 1, 2, LL1}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL1}] - xx[{1, 4}]*xx[{2, 6}]*xx[{5, LL1}] - xx[{1, 5}]*xx[{2, 4}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{3, 5}]*(eps[{4, 5, 6, 1, 2, LL2}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{5, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{2, 6}]*(eps[{3, 4, 5, 6, 1, LL1}] + xx[{1, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, 5}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, 5}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 4}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{4, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{3, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{2, 6}]*(eps[{3, 4, 5, 6, 1, LL2}] + xx[{1, LL2}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, 5}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, 5}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 4}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{4, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{3, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{1, 3}]*(eps[{2, 3, 4, 5, 6, LL1}] + xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] + xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{1, 3}]*(eps[{2, 3, 4, 5, 6, LL2}] + xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] - xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] + xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{1, 3}]*(eps[{4, 5, 6, 1, 2, LL1}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL1}] + xx[{1, 4}]*xx[{2, 6}]*xx[{5, LL1}] - xx[{1, 5}]*xx[{2, 4}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{1, 3}]*(eps[{4, 5, 6, 1, 2, LL2}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL2}] + xx[{1, 4}]*xx[{2, 6}]*xx[{5, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{2, 4}]*(eps[{3, 4, 5, 6, 1, LL1}] - xx[{1, LL1}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, 5}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 4}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{4, 6}]*xx[{5, LL1}] + xx[{1, 4}]*xx[{3, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{2, 4}]*(eps[{3, 4, 5, 6, 1, LL2}] - xx[{1, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, 5}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 4}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{4, 6}]*xx[{5, LL2}] + xx[{1, 4}]*xx[{3, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{3, 5}]*(eps[{2, 3, 4, 5, 6, LL1}] + xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] + xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}]))/(2*xx[{2, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{3, 5}]*(eps[{2, 3, 4, 5, 6, LL2}] + xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] - xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] + xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}]))/(2*xx[{2, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{2, 6}]*(eps[{5, 6, 1, 2, 3, LL1}] - xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}] + xx[{1, 3}]*xx[{2, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL2}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{2, 6}]*(eps[{5, 6, 1, 2, 3, LL2}] - xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}] + xx[{1, 3}]*xx[{2, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{2, 4}]*(eps[{1, 2, 3, 4, 5, LL1}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL1}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{LL1, LL2}]) + (xx[{2, 4}]*(eps[{1, 2, 3, 4, 5, LL2}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL2}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]))/(2*xx[{1, LL2}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{LL1, LL2}])
(xx[{1, 5}]*(eps[{4, 5, 6, 1, 2, LL1}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL1}] - xx[{1, 4}]*xx[{2, 6}]*xx[{5, LL1}] - xx[{1, 5}]*xx[{2, 4}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{1, 5}]*(eps[{4, 5, 6, 1, 2, LL2}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{5, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}])
(xx[{4, 6}]*(eps[{3, 4, 5, 6, 1, LL1}] + xx[{1, LL1}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, 5}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 4}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{4, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{3, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{4, 6}]*(eps[{3, 4, 5, 6, 1, LL2}] + xx[{1, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, 5}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 4}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{4, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{3, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{1, 3}]*(eps[{6, 1, 2, 3, 4, LL1}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL1}] - xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}] + xx[{1, 3}]*xx[{2, 4}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{1, 3}]*(eps[{6, 1, 2, 3, 4, LL2}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL2}] - xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}] + xx[{1, 3}]*xx[{2, 4}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(-(eps[{2, 4, 5, 6, LL1, LL2}]*xx[{1, 3}]*xx[{1, 4}]) + eps[{2, 3, 5, 6, LL1, LL2}]*xx[{1, 4}]^2 - eps[{2, 3, 4, 6, LL1, LL2}]*xx[{1, 4}]*xx[{1, 5}] + eps[{2, 3, 4, 5, 6, LL1}]*xx[{1, 4}]*xx[{1, LL2}] + 2*eps[{1, 4, 5, 6, LL1, LL2}]*xx[{1, 3}]*xx[{2, 4}] - eps[{1, 3, 5, 6, LL1, LL2}]*xx[{1, 4}]*xx[{2, 4}] + 2*eps[{1, 3, 4, 6, LL1, LL2}]*xx[{1, 5}]*xx[{2, 4}] - 2*eps[{1, 3, 4, 5, 6, LL1}]*xx[{1, LL2}]*xx[{2, 4}] - eps[{1, 3, 4, 6, LL1, LL2}]*xx[{1, 4}]*xx[{2, 5}] + eps[{1, 3, 4, 5, LL1, LL2}]*xx[{1, 4}]*xx[{2, 6}] + eps[{1, 3, 4, 5, 6, LL1}]*xx[{1, 4}]*xx[{2, LL2}] - eps[{1, 2, 4, 6, LL1, LL2}]*xx[{1, 4}]*xx[{3, 5}] + eps[{1, 2, 4, 5, LL1, LL2}]*xx[{1, 4}]*xx[{3, 6}] + eps[{1, 2, 4, 5, 6, LL1}]*xx[{1, 4}]*xx[{3, LL2}] - 2*eps[{1, 2, 4, 5, LL1, LL2}]*xx[{1, 3}]*xx[{4, 6}] + eps[{1, 2, 3, 5, LL1, LL2}]*xx[{1, 4}]*xx[{4, 6}] + 2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, 4}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, 4}]*xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, 4}]*xx[{1, LL2}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, 4}]*xx[{1, 5}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] - 2*xx[{1, 5}]*xx[{1, LL1}]*xx[{2, 4}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, 4}]*xx[{1, LL1}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, 4}]*xx[{1, 5}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, 4}]*xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] - xx[{1, 4}]*xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 4}]*xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 4}]*xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, LL1}] + 2*xx[{1, 3}]*xx[{1, LL2}]*xx[{2, 5}]*xx[{4, 6}]*xx[{4, LL1}] - 2*xx[{1, 3}]*xx[{1, 5}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{4, LL1}] - 2*eps[{1, 2, 4, 5, 6, LL1}]*xx[{1, 3}]*xx[{4, LL2}] + eps[{1, 2, 3, 5, 6, LL1}]*xx[{1, 4}]*xx[{4, LL2}] + xx[{1, 4}]*xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] + 2*xx[{1, 5}]*xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 4}]*xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 4}]*xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 4}]*xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, LL2}] + 2*xx[{1, 3}]*xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{4, LL2}] + xx[{1, 4}]*xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 4}]^2*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 4}]^2*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] - 2*xx[{1, 3}]*xx[{1, LL2}]*xx[{2, 4}]*xx[{4, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{1, 4}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{1, 4}]*xx[{2, 6}]*xx[{4, LL2}]*xx[{5, LL1}] - eps[{1, 2, 3, 4, 6, LL1}]*xx[{1, 4}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 4}]^2*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 4}]^2*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{1, 4}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{1, 4}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 4}]^2*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 4}]^2*xx[{2, 5}]*xx[{3, LL2}]*xx[{6, LL1}] - 2*xx[{1, 3}]*xx[{1, 5}]*xx[{2, 4}]*xx[{4, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{1, 4}]*xx[{2, 5}]*xx[{4, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{1, 4}]*xx[{2, 4}]*xx[{5, LL2}]*xx[{6, LL1}] - eps[{1, 2, 3, 4, 5, LL1}]*xx[{1, 4}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 4}]^2*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 4}]^2*xx[{2, 5}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{1, 4}]*xx[{2, 5}]*xx[{4, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{1, 4}]*xx[{2, 4}]*xx[{5, LL1}]*xx[{6, LL2}] - xx[{1, 4}]^2*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] - xx[{1, 4}]*xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{LL1, LL2}] + xx[{1, 4}]^2*xx[{2, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] + 2*xx[{1, 3}]*xx[{1, 5}]*xx[{2, 4}]*xx[{4, 6}]*xx[{LL1, LL2}] - xx[{1, 3}]*xx[{1, 4}]*xx[{2, 5}]*xx[{4, 6}]*xx[{LL1, LL2}])/(4*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (eps[{2, 4, 5, 6, LL1, LL2}]*xx[{1, 3}]*xx[{1, 4}] - eps[{2, 3, 5, 6, LL1, LL2}]*xx[{1, 4}]^2 + eps[{2, 3, 4, 6, LL1, LL2}]*xx[{1, 4}]*xx[{1, 5}] + eps[{2, 3, 4, 5, 6, LL2}]*xx[{1, 4}]*xx[{1, LL1}] - 2*eps[{1, 4, 5, 6, LL1, LL2}]*xx[{1, 3}]*xx[{2, 4}] + eps[{1, 3, 5, 6, LL1, LL2}]*xx[{1, 4}]*xx[{2, 4}] - 2*eps[{1, 3, 4, 6, LL1, LL2}]*xx[{1, 5}]*xx[{2, 4}] - 2*eps[{1, 3, 4, 5, 6, LL2}]*xx[{1, LL1}]*xx[{2, 4}] + eps[{1, 3, 4, 6, LL1, LL2}]*xx[{1, 4}]*xx[{2, 5}] - eps[{1, 3, 4, 5, LL1, LL2}]*xx[{1, 4}]*xx[{2, 6}] + eps[{1, 3, 4, 5, 6, LL2}]*xx[{1, 4}]*xx[{2, LL1}] + eps[{1, 2, 4, 6, LL1, LL2}]*xx[{1, 4}]*xx[{3, 5}] - eps[{1, 2, 4, 5, LL1, LL2}]*xx[{1, 4}]*xx[{3, 6}] + eps[{1, 2, 4, 5, 6, LL2}]*xx[{1, 4}]*xx[{3, LL1}] + 2*eps[{1, 2, 4, 5, LL1, LL2}]*xx[{1, 3}]*xx[{4, 6}] - eps[{1, 2, 3, 5, LL1, LL2}]*xx[{1, 4}]*xx[{4, 6}] + 2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, 4}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, 4}]*xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] - 2*xx[{1, 5}]*xx[{1, LL2}]*xx[{2, 4}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, 4}]*xx[{1, LL2}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, 4}]*xx[{1, 5}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 4}]*xx[{1, LL1}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, 4}]*xx[{1, 5}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] - 2*eps[{1, 2, 4, 5, 6, LL2}]*xx[{1, 3}]*xx[{4, LL1}] + eps[{1, 2, 3, 5, 6, LL2}]*xx[{1, 4}]*xx[{4, LL1}] + xx[{1, 4}]*xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] + 2*xx[{1, 5}]*xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 4}]*xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 4}]*xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 4}]*xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, LL1}] + xx[{1, 4}]*xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] - xx[{1, 4}]*xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 4}]*xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 4}]*xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, LL2}] + 2*xx[{1, 3}]*xx[{1, LL1}]*xx[{2, 5}]*xx[{4, 6}]*xx[{4, LL2}] - 2*xx[{1, 3}]*xx[{1, 5}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{4, LL2}] + 2*xx[{1, 3}]*xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{4, LL2}] - eps[{1, 2, 3, 4, 6, LL2}]*xx[{1, 4}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 4}]^2*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 4}]^2*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{1, 4}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{1, 4}]*xx[{2, 6}]*xx[{4, LL2}]*xx[{5, LL1}] + xx[{1, 4}]*xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 4}]^2*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 4}]^2*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] - 2*xx[{1, 3}]*xx[{1, LL1}]*xx[{2, 4}]*xx[{4, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{1, 4}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{1, 4}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{5, LL2}] - eps[{1, 2, 3, 4, 5, LL2}]*xx[{1, 4}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 4}]^2*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 4}]^2*xx[{2, 5}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{1, 4}]*xx[{2, 5}]*xx[{4, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{1, 4}]*xx[{2, 4}]*xx[{5, LL2}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 4}]^2*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 4}]^2*xx[{2, 5}]*xx[{3, LL1}]*xx[{6, LL2}] - 2*xx[{1, 3}]*xx[{1, 5}]*xx[{2, 4}]*xx[{4, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{1, 4}]*xx[{2, 5}]*xx[{4, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{1, 4}]*xx[{2, 4}]*xx[{5, LL1}]*xx[{6, LL2}] - xx[{1, 4}]^2*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] - xx[{1, 4}]*xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{LL1, LL2}] + xx[{1, 4}]^2*xx[{2, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] + 2*xx[{1, 3}]*xx[{1, 5}]*xx[{2, 4}]*xx[{4, 6}]*xx[{LL1, LL2}] - xx[{1, 3}]*xx[{1, 4}]*xx[{2, 5}]*xx[{4, 6}]*xx[{LL1, LL2}])/(4*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}])
(-(eps[{4, 5, 6, 2, LL1, LL2}]*xx[{1, 3}]*xx[{1, 4}]) - eps[{5, 6, 2, 3, LL1, LL2}]*xx[{1, 4}]^2 + eps[{4, 6, 2, 3, LL1, LL2}]*xx[{1, 4}]*xx[{1, 5}] + eps[{4, 5, 6, 2, 3, LL2}]*xx[{1, 4}]*xx[{1, LL1}] + eps[{5, 6, 1, 3, LL1, LL2}]*xx[{1, 4}]*xx[{2, 4}] - 2*eps[{4, 6, 1, 3, LL1, LL2}]*xx[{1, 5}]*xx[{2, 4}] + eps[{4, 6, 1, 3, LL1, LL2}]*xx[{1, 4}]*xx[{2, 5}] + eps[{4, 5, 1, 3, LL1, LL2}]*xx[{1, 4}]*xx[{2, 6}] - eps[{4, 5, 6, 1, 3, LL2}]*xx[{1, 4}]*xx[{2, LL1}] - eps[{4, 6, 1, 2, LL1, LL2}]*xx[{1, 4}]*xx[{3, 5}] - eps[{4, 5, 1, 2, LL1, LL2}]*xx[{1, 4}]*xx[{3, 6}] - eps[{4, 5, 6, 1, 2, LL2}]*xx[{1, 4}]*xx[{3, LL1}] + 2*eps[{4, 5, 1, 2, LL1, LL2}]*xx[{1, 3}]*xx[{4, 6}] + eps[{5, 1, 2, 3, LL1, LL2}]*xx[{1, 4}]*xx[{4, 6}] - 2*eps[{4, 1, 2, 3, LL1, LL2}]*xx[{1, 5}]*xx[{4, 6}] - 2*eps[{4, 5, 1, 2, 3, LL2}]*xx[{1, LL1}]*xx[{4, 6}] + 2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, 4}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, 4}]*xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, 4}]*xx[{1, LL2}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, 4}]*xx[{1, 5}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] - 2*xx[{1, 5}]*xx[{1, LL1}]*xx[{2, 4}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, 4}]*xx[{1, LL1}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, 4}]*xx[{1, 5}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] + eps[{5, 6, 1, 2, 3, LL2}]*xx[{1, 4}]*xx[{4, LL1}] - 2*eps[{4, 6, 1, 2, 3, LL2}]*xx[{1, 5}]*xx[{4, LL1}] + xx[{1, 4}]*xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] - xx[{1, 4}]*xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 4}]*xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 4}]*xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, LL1}] + 2*xx[{1, 3}]*xx[{1, LL2}]*xx[{2, 5}]*xx[{4, 6}]*xx[{4, LL1}] - 2*xx[{1, 3}]*xx[{1, 5}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{4, LL1}] + xx[{1, 4}]*xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] + 2*xx[{1, 5}]*xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 4}]*xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 4}]*xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 4}]*xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, LL2}] + 2*xx[{1, 3}]*xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{4, LL2}] + eps[{4, 6, 1, 2, 3, LL2}]*xx[{1, 4}]*xx[{5, LL1}] + xx[{1, 4}]*xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 4}]^2*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 4}]^2*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] - 2*xx[{1, 3}]*xx[{1, LL2}]*xx[{2, 4}]*xx[{4, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{1, 4}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{1, 4}]*xx[{2, 6}]*xx[{4, LL2}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 4}]^2*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 4}]^2*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{1, 4}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{1, 4}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{5, LL2}] + eps[{4, 5, 1, 2, 3, LL2}]*xx[{1, 4}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 4}]^2*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 4}]^2*xx[{2, 5}]*xx[{3, LL2}]*xx[{6, LL1}] - 2*xx[{1, 3}]*xx[{1, 5}]*xx[{2, 4}]*xx[{4, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{1, 4}]*xx[{2, 5}]*xx[{4, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{1, 4}]*xx[{2, 4}]*xx[{5, LL2}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 4}]^2*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 4}]^2*xx[{2, 5}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{1, 4}]*xx[{2, 5}]*xx[{4, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{1, 4}]*xx[{2, 4}]*xx[{5, LL1}]*xx[{6, LL2}] - xx[{1, 4}]^2*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] - xx[{1, 4}]*xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{LL1, LL2}] + xx[{1, 4}]^2*xx[{2, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] + 2*xx[{1, 3}]*xx[{1, 5}]*xx[{2, 4}]*xx[{4, 6}]*xx[{LL1, LL2}] - xx[{1, 3}]*xx[{1, 4}]*xx[{2, 5}]*xx[{4, 6}]*xx[{LL1, LL2}])/(4*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (eps[{4, 5, 6, 2, LL1, LL2}]*xx[{1, 3}]*xx[{1, 4}] + eps[{5, 6, 2, 3, LL1, LL2}]*xx[{1, 4}]^2 - eps[{4, 6, 2, 3, LL1, LL2}]*xx[{1, 4}]*xx[{1, 5}] + eps[{4, 5, 6, 2, 3, LL1}]*xx[{1, 4}]*xx[{1, LL2}] - eps[{5, 6, 1, 3, LL1, LL2}]*xx[{1, 4}]*xx[{2, 4}] + 2*eps[{4, 6, 1, 3, LL1, LL2}]*xx[{1, 5}]*xx[{2, 4}] - eps[{4, 6, 1, 3, LL1, LL2}]*xx[{1, 4}]*xx[{2, 5}] - eps[{4, 5, 1, 3, LL1, LL2}]*xx[{1, 4}]*xx[{2, 6}] - eps[{4, 5, 6, 1, 3, LL1}]*xx[{1, 4}]*xx[{2, LL2}] + eps[{4, 6, 1, 2, LL1, LL2}]*xx[{1, 4}]*xx[{3, 5}] + eps[{4, 5, 1, 2, LL1, LL2}]*xx[{1, 4}]*xx[{3, 6}] - eps[{4, 5, 6, 1, 2, LL1}]*xx[{1, 4}]*xx[{3, LL2}] - 2*eps[{4, 5, 1, 2, LL1, LL2}]*xx[{1, 3}]*xx[{4, 6}] - eps[{5, 1, 2, 3, LL1, LL2}]*xx[{1, 4}]*xx[{4, 6}] + 2*eps[{4, 1, 2, 3, LL1, LL2}]*xx[{1, 5}]*xx[{4, 6}] - 2*eps[{4, 5, 1, 2, 3, LL1}]*xx[{1, LL2}]*xx[{4, 6}] + 2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, 4}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, 4}]*xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] - 2*xx[{1, 5}]*xx[{1, LL2}]*xx[{2, 4}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, 4}]*xx[{1, LL2}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, 4}]*xx[{1, 5}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 4}]*xx[{1, LL1}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, 4}]*xx[{1, 5}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, 4}]*xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] + 2*xx[{1, 5}]*xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 4}]*xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 4}]*xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 4}]*xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, LL1}] + eps[{5, 6, 1, 2, 3, LL1}]*xx[{1, 4}]*xx[{4, LL2}] - 2*eps[{4, 6, 1, 2, 3, LL1}]*xx[{1, 5}]*xx[{4, LL2}] + xx[{1, 4}]*xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] - xx[{1, 4}]*xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 4}]*xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 4}]*xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, LL2}] + 2*xx[{1, 3}]*xx[{1, LL1}]*xx[{2, 5}]*xx[{4, 6}]*xx[{4, LL2}] - 2*xx[{1, 3}]*xx[{1, 5}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{4, LL2}] + 2*xx[{1, 3}]*xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{4, LL2}] - xx[{1, 4}]*xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 4}]^2*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 4}]^2*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{1, 4}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{1, 4}]*xx[{2, 6}]*xx[{4, LL2}]*xx[{5, LL1}] + eps[{4, 6, 1, 2, 3, LL1}]*xx[{1, 4}]*xx[{5, LL2}] + xx[{1, 4}]*xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 4}]^2*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 4}]^2*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] - 2*xx[{1, 3}]*xx[{1, LL1}]*xx[{2, 4}]*xx[{4, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{1, 4}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{1, 4}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 4}]^2*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 4}]^2*xx[{2, 5}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{1, 4}]*xx[{2, 5}]*xx[{4, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{1, 4}]*xx[{2, 4}]*xx[{5, LL2}]*xx[{6, LL1}] + eps[{4, 5, 1, 2, 3, LL1}]*xx[{1, 4}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 4}]^2*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 4}]^2*xx[{2, 5}]*xx[{3, LL1}]*xx[{6, LL2}] - 2*xx[{1, 3}]*xx[{1, 5}]*xx[{2, 4}]*xx[{4, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{1, 4}]*xx[{2, 5}]*xx[{4, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{1, 4}]*xx[{2, 4}]*xx[{5, LL1}]*xx[{6, LL2}] - xx[{1, 4}]^2*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] - xx[{1, 4}]*xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{LL1, LL2}] + xx[{1, 4}]^2*xx[{2, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] + 2*xx[{1, 3}]*xx[{1, 5}]*xx[{2, 4}]*xx[{4, 6}]*xx[{LL1, LL2}] - xx[{1, 3}]*xx[{1, 4}]*xx[{2, 5}]*xx[{4, 6}]*xx[{LL1, LL2}])/(4*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}])
(2*eps[{2, 3, 5, 6, LL1, LL2}]*xx[{1, 5}]*xx[{2, 4}] - eps[{2, 4, 5, 6, LL1, LL2}]*xx[{1, 3}]*xx[{2, 5}] - eps[{2, 3, 5, 6, LL1, LL2}]*xx[{1, 4}]*xx[{2, 5}] - eps[{2, 3, 4, 6, LL1, LL2}]*xx[{1, 5}]*xx[{2, 5}] - eps[{2, 3, 4, 5, 6, LL2}]*xx[{1, LL1}]*xx[{2, 5}] + eps[{3, 5, 6, 1, LL1, LL2}]*xx[{2, 4}]*xx[{2, 5}] - eps[{3, 4, 6, 1, LL1, LL2}]*xx[{2, 5}]^2 + eps[{3, 4, 5, 1, LL1, LL2}]*xx[{2, 5}]*xx[{2, 6}] + eps[{3, 4, 5, 6, 1, LL2}]*xx[{2, 5}]*xx[{2, LL1}] - 2*eps[{2, 5, 6, 1, LL1, LL2}]*xx[{2, 4}]*xx[{3, 5}] + eps[{2, 4, 6, 1, LL1, LL2}]*xx[{2, 5}]*xx[{3, 5}] - 2*eps[{2, 4, 5, 1, LL1, LL2}]*xx[{2, 6}]*xx[{3, 5}] - 2*eps[{2, 4, 5, 6, 1, LL2}]*xx[{2, LL1}]*xx[{3, 5}] + eps[{2, 4, 5, 1, LL1, LL2}]*xx[{2, 5}]*xx[{3, 6}] + eps[{2, 4, 5, 6, 1, LL2}]*xx[{2, 5}]*xx[{3, LL1}] + eps[{2, 3, 5, 1, LL1, LL2}]*xx[{2, 5}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] + 2*xx[{1, 5}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, 5}]^2*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, 5}]^2*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] + eps[{2, 3, 5, 6, 1, LL2}]*xx[{2, 5}]*xx[{4, LL1}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] - 2*xx[{1, 5}]*xx[{2, 6}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, LL1}] - xx[{1, LL2}]*xx[{2, 5}]^2*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, LL1}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] + xx[{1, LL1}]*xx[{2, 5}]^2*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 5}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, LL2}] - 2*eps[{2, 3, 5, 6, 1, LL2}]*xx[{2, 4}]*xx[{5, LL1}] + eps[{2, 3, 4, 6, 1, LL2}]*xx[{2, 5}]*xx[{5, LL1}] - 2*xx[{1, LL2}]*xx[{2, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{5, LL1}] + 2*xx[{1, 4}]*xx[{2, 6}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{5, LL1}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, 5}]*xx[{2, 6}]*xx[{4, LL2}]*xx[{5, LL1}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{5, LL2}] + 2*xx[{1, 5}]*xx[{2, 4}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] - 2*xx[{1, 5}]*xx[{2, 4}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{5, LL2}] + 2*xx[{1, 3}]*xx[{2, 4}]*xx[{2, 6}]*xx[{5, LL1}]*xx[{5, LL2}] - eps[{2, 3, 4, 5, 1, LL2}]*xx[{2, 5}]*xx[{6, LL1}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, 5}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] - xx[{1, 5}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, 5}]^2*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{2, 5}]^2*xx[{4, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{2, 5}]*xx[{5, LL2}]*xx[{6, LL1}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, 5}]*xx[{6, LL2}] - 2*xx[{1, 5}]*xx[{2, 4}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 5}]^2*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{2, 5}]^2*xx[{4, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{2, 5}]*xx[{5, LL1}]*xx[{6, LL2}] + 2*xx[{1, 5}]*xx[{2, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] + xx[{1, 4}]*xx[{2, 5}]^2*xx[{3, 6}]*xx[{LL1, LL2}] - xx[{1, 3}]*xx[{2, 5}]^2*xx[{4, 6}]*xx[{LL1, LL2}])/(4*xx[{1, LL1}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (-2*eps[{2, 3, 5, 6, LL1, LL2}]*xx[{1, 5}]*xx[{2, 4}] + eps[{2, 4, 5, 6, LL1, LL2}]*xx[{1, 3}]*xx[{2, 5}] + eps[{2, 3, 5, 6, LL1, LL2}]*xx[{1, 4}]*xx[{2, 5}] + eps[{2, 3, 4, 6, LL1, LL2}]*xx[{1, 5}]*xx[{2, 5}] - eps[{2, 3, 4, 5, 6, LL1}]*xx[{1, LL2}]*xx[{2, 5}] - eps[{3, 5, 6, 1, LL1, LL2}]*xx[{2, 4}]*xx[{2, 5}] + eps[{3, 4, 6, 1, LL1, LL2}]*xx[{2, 5}]^2 - eps[{3, 4, 5, 1, LL1, LL2}]*xx[{2, 5}]*xx[{2, 6}] + eps[{3, 4, 5, 6, 1, LL1}]*xx[{2, 5}]*xx[{2, LL2}] + 2*eps[{2, 5, 6, 1, LL1, LL2}]*xx[{2, 4}]*xx[{3, 5}] - eps[{2, 4, 6, 1, LL1, LL2}]*xx[{2, 5}]*xx[{3, 5}] + 2*eps[{2, 4, 5, 1, LL1, LL2}]*xx[{2, 6}]*xx[{3, 5}] - 2*eps[{2, 4, 5, 6, 1, LL1}]*xx[{2, LL2}]*xx[{3, 5}] - eps[{2, 4, 5, 1, LL1, LL2}]*xx[{2, 5}]*xx[{3, 6}] + eps[{2, 4, 5, 6, 1, LL1}]*xx[{2, 5}]*xx[{3, LL2}] - eps[{2, 3, 5, 1, LL1, LL2}]*xx[{2, 5}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] + 2*xx[{1, 5}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, 5}]^2*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, 5}]^2*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] + xx[{1, LL2}]*xx[{2, 5}]^2*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 5}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, LL1}] + eps[{2, 3, 5, 6, 1, LL1}]*xx[{2, 5}]*xx[{4, LL2}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] - 2*xx[{1, 5}]*xx[{2, 6}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, LL2}] - xx[{1, LL1}]*xx[{2, 5}]^2*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, LL2}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{5, LL1}] + 2*xx[{1, 5}]*xx[{2, 4}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] - 2*xx[{1, 5}]*xx[{2, 4}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] + xx[{1, 4}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, 5}]*xx[{2, 6}]*xx[{4, LL2}]*xx[{5, LL1}] - 2*eps[{2, 3, 5, 6, 1, LL1}]*xx[{2, 4}]*xx[{5, LL2}] + eps[{2, 3, 4, 6, 1, LL1}]*xx[{2, 5}]*xx[{5, LL2}] - 2*xx[{1, LL1}]*xx[{2, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{5, LL2}] + 2*xx[{1, 4}]*xx[{2, 6}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{5, LL2}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{5, LL2}] + 2*xx[{1, 3}]*xx[{2, 4}]*xx[{2, 6}]*xx[{5, LL1}]*xx[{5, LL2}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, 5}]*xx[{6, LL1}] - 2*xx[{1, 5}]*xx[{2, 4}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 5}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, 5}]^2*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{2, 5}]^2*xx[{4, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{2, 5}]*xx[{5, LL2}]*xx[{6, LL1}] - eps[{2, 3, 4, 5, 1, LL1}]*xx[{2, 5}]*xx[{6, LL2}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, 5}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, 5}]^2*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{2, 5}]^2*xx[{4, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{2, 5}]*xx[{5, LL1}]*xx[{6, LL2}] + 2*xx[{1, 5}]*xx[{2, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] + xx[{1, 4}]*xx[{2, 5}]^2*xx[{3, 6}]*xx[{LL1, LL2}] - xx[{1, 3}]*xx[{2, 5}]^2*xx[{4, 6}]*xx[{LL1, LL2}])/(4*xx[{1, LL2}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(-2*eps[{5, 6, 2, 3, LL1, LL2}]*xx[{1, 5}]*xx[{2, 4}] - eps[{5, 6, 2, 4, LL1, LL2}]*xx[{1, 3}]*xx[{2, 5}] + eps[{5, 6, 2, 3, LL1, LL2}]*xx[{1, 4}]*xx[{2, 5}] - eps[{6, 2, 3, 4, LL1, LL2}]*xx[{1, 5}]*xx[{2, 5}] + eps[{5, 6, 2, 3, 4, LL1}]*xx[{1, LL2}]*xx[{2, 5}] + eps[{5, 6, 1, 3, LL1, LL2}]*xx[{2, 4}]*xx[{2, 5}] + eps[{6, 1, 3, 4, LL1, LL2}]*xx[{2, 5}]^2 + 2*eps[{5, 2, 3, 4, LL1, LL2}]*xx[{1, 5}]*xx[{2, 6}] - eps[{5, 1, 3, 4, LL1, LL2}]*xx[{2, 5}]*xx[{2, 6}] - 2*eps[{5, 6, 2, 3, 4, LL1}]*xx[{1, 5}]*xx[{2, LL2}] + eps[{5, 6, 1, 3, 4, LL1}]*xx[{2, 5}]*xx[{2, LL2}] - eps[{6, 1, 2, 4, LL1, LL2}]*xx[{2, 5}]*xx[{3, 5}] + 2*eps[{5, 1, 2, 4, LL1, LL2}]*xx[{2, 6}]*xx[{3, 5}] - eps[{5, 1, 2, 4, LL1, LL2}]*xx[{2, 5}]*xx[{3, 6}] - eps[{5, 6, 1, 2, 4, LL1}]*xx[{2, 5}]*xx[{3, LL2}] + eps[{5, 1, 2, 3, LL1, LL2}]*xx[{2, 5}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] + 2*xx[{1, 5}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, 5}]^2*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, 5}]^2*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] - 2*xx[{1, 5}]*xx[{2, 6}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, LL1}] - xx[{1, LL2}]*xx[{2, 5}]^2*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, LL1}] - eps[{5, 6, 1, 2, 3, LL1}]*xx[{2, 5}]*xx[{4, LL2}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] + xx[{1, LL1}]*xx[{2, 5}]^2*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 5}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, LL2}] - 2*xx[{1, LL2}]*xx[{2, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{5, LL1}] + 2*xx[{1, 4}]*xx[{2, 6}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{5, LL1}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, 5}]*xx[{2, 6}]*xx[{4, LL2}]*xx[{5, LL1}] + eps[{6, 1, 2, 3, 4, LL1}]*xx[{2, 5}]*xx[{5, LL2}] - 2*eps[{5, 1, 2, 3, 4, LL1}]*xx[{2, 6}]*xx[{5, LL2}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{5, LL2}] + 2*xx[{1, 5}]*xx[{2, 4}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] - 2*xx[{1, 5}]*xx[{2, 4}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{5, LL2}] + 2*xx[{1, 3}]*xx[{2, 4}]*xx[{2, 6}]*xx[{5, LL1}]*xx[{5, LL2}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, 5}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] - xx[{1, 5}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, 5}]^2*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{2, 5}]^2*xx[{4, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{2, 5}]*xx[{5, LL2}]*xx[{6, LL1}] + eps[{5, 1, 2, 3, 4, LL1}]*xx[{2, 5}]*xx[{6, LL2}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, 5}]*xx[{6, LL2}] - 2*xx[{1, 5}]*xx[{2, 4}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 5}]^2*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{2, 5}]^2*xx[{4, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{2, 5}]*xx[{5, LL1}]*xx[{6, LL2}] + 2*xx[{1, 5}]*xx[{2, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] + xx[{1, 4}]*xx[{2, 5}]^2*xx[{3, 6}]*xx[{LL1, LL2}] - xx[{1, 3}]*xx[{2, 5}]^2*xx[{4, 6}]*xx[{LL1, LL2}])/(4*xx[{1, LL1}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (2*eps[{5, 6, 2, 3, LL1, LL2}]*xx[{1, 5}]*xx[{2, 4}] + eps[{5, 6, 2, 4, LL1, LL2}]*xx[{1, 3}]*xx[{2, 5}] - eps[{5, 6, 2, 3, LL1, LL2}]*xx[{1, 4}]*xx[{2, 5}] + eps[{6, 2, 3, 4, LL1, LL2}]*xx[{1, 5}]*xx[{2, 5}] + eps[{5, 6, 2, 3, 4, LL2}]*xx[{1, LL1}]*xx[{2, 5}] - eps[{5, 6, 1, 3, LL1, LL2}]*xx[{2, 4}]*xx[{2, 5}] - eps[{6, 1, 3, 4, LL1, LL2}]*xx[{2, 5}]^2 - 2*eps[{5, 2, 3, 4, LL1, LL2}]*xx[{1, 5}]*xx[{2, 6}] + eps[{5, 1, 3, 4, LL1, LL2}]*xx[{2, 5}]*xx[{2, 6}] - 2*eps[{5, 6, 2, 3, 4, LL2}]*xx[{1, 5}]*xx[{2, LL1}] + eps[{5, 6, 1, 3, 4, LL2}]*xx[{2, 5}]*xx[{2, LL1}] + eps[{6, 1, 2, 4, LL1, LL2}]*xx[{2, 5}]*xx[{3, 5}] - 2*eps[{5, 1, 2, 4, LL1, LL2}]*xx[{2, 6}]*xx[{3, 5}] + eps[{5, 1, 2, 4, LL1, LL2}]*xx[{2, 5}]*xx[{3, 6}] - eps[{5, 6, 1, 2, 4, LL2}]*xx[{2, 5}]*xx[{3, LL1}] - eps[{5, 1, 2, 3, LL1, LL2}]*xx[{2, 5}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] + 2*xx[{1, 5}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, 5}]^2*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, 5}]^2*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] - eps[{5, 6, 1, 2, 3, LL2}]*xx[{2, 5}]*xx[{4, LL1}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] + xx[{1, LL2}]*xx[{2, 5}]^2*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 5}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, LL1}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] - 2*xx[{1, 5}]*xx[{2, 6}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, LL2}] - xx[{1, LL1}]*xx[{2, 5}]^2*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, LL2}] + eps[{6, 1, 2, 3, 4, LL2}]*xx[{2, 5}]*xx[{5, LL1}] - 2*eps[{5, 1, 2, 3, 4, LL2}]*xx[{2, 6}]*xx[{5, LL1}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{5, LL1}] + 2*xx[{1, 5}]*xx[{2, 4}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] - 2*xx[{1, 5}]*xx[{2, 4}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] + xx[{1, 4}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{4, 6}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, 5}]*xx[{2, 6}]*xx[{4, LL2}]*xx[{5, LL1}] - 2*xx[{1, LL1}]*xx[{2, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{5, LL2}] + 2*xx[{1, 4}]*xx[{2, 6}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{5, LL2}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{4, 6}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{2, 6}]*xx[{4, LL1}]*xx[{5, LL2}] + 2*xx[{1, 3}]*xx[{2, 4}]*xx[{2, 6}]*xx[{5, LL1}]*xx[{5, LL2}] + eps[{5, 1, 2, 3, 4, LL2}]*xx[{2, 5}]*xx[{6, LL1}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, 5}]*xx[{6, LL1}] - 2*xx[{1, 5}]*xx[{2, 4}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, 5}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] + xx[{1, 5}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, 5}]^2*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{2, 5}]^2*xx[{4, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{2, 5}]*xx[{5, LL2}]*xx[{6, LL1}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, 5}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, 5}]^2*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{2, 5}]^2*xx[{4, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{2, 5}]*xx[{5, LL1}]*xx[{6, LL2}] + 2*xx[{1, 5}]*xx[{2, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{2, 6}]*xx[{3, 5}]*xx[{LL1, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] + xx[{1, 4}]*xx[{2, 5}]^2*xx[{3, 6}]*xx[{LL1, LL2}] - xx[{1, 3}]*xx[{2, 5}]^2*xx[{4, 6}]*xx[{LL1, LL2}])/(4*xx[{1, LL2}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(-2*eps[{3, 4, 6, 1, LL1, LL2}]*xx[{2, 6}]*xx[{3, 5}] - eps[{4, 5, 6, 2, LL1, LL2}]*xx[{1, 3}]*xx[{3, 6}] - eps[{3, 5, 6, 2, LL1, LL2}]*xx[{1, 4}]*xx[{3, 6}] - eps[{3, 4, 6, 2, LL1, LL2}]*xx[{1, 5}]*xx[{3, 6}] - eps[{3, 4, 5, 6, 2, LL1}]*xx[{1, LL2}]*xx[{3, 6}] + eps[{3, 5, 6, 1, LL1, LL2}]*xx[{2, 4}]*xx[{3, 6}] + eps[{3, 4, 6, 1, LL1, LL2}]*xx[{2, 5}]*xx[{3, 6}] + eps[{3, 4, 5, 1, LL1, LL2}]*xx[{2, 6}]*xx[{3, 6}] - eps[{3, 4, 5, 6, 1, LL1}]*xx[{2, LL2}]*xx[{3, 6}] - eps[{4, 6, 1, 2, LL1, LL2}]*xx[{3, 5}]*xx[{3, 6}] + eps[{4, 5, 1, 2, LL1, LL2}]*xx[{3, 6}]^2 + eps[{4, 5, 6, 1, 2, LL1}]*xx[{3, 6}]*xx[{3, LL2}] + 2*eps[{3, 5, 6, 2, LL1, LL2}]*xx[{1, 3}]*xx[{4, 6}] + 2*eps[{3, 6, 1, 2, LL1, LL2}]*xx[{3, 5}]*xx[{4, 6}] - eps[{3, 5, 1, 2, LL1, LL2}]*xx[{3, 6}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{3, 6}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{3, 6}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{4, 6}] - 2*eps[{3, 5, 6, 1, 2, LL1}]*xx[{3, LL2}]*xx[{4, 6}] - 2*xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{4, 6}] + 2*xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]^2*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]^2*xx[{4, LL1}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{4, LL1}] + eps[{3, 5, 6, 1, 2, LL1}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]^2*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]^2*xx[{4, LL2}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{4, LL2}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]^2*xx[{5, LL1}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}]^2*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, 6}]*xx[{3, 6}]*xx[{4, LL2}]*xx[{5, LL1}] + eps[{3, 4, 6, 1, 2, LL1}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]^2*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}]^2*xx[{5, LL2}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, 6}]*xx[{5, LL2}] - 2*xx[{1, 3}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, 6}]*xx[{3, 6}]*xx[{4, LL1}]*xx[{5, LL2}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{3, 6}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{3, 6}]*xx[{6, LL1}] + 2*xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{6, LL1}] - 2*xx[{1, 3}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}]*xx[{6, LL1}] - 2*eps[{3, 4, 6, 1, 2, LL1}]*xx[{3, 5}]*xx[{6, LL2}] + eps[{3, 4, 5, 1, 2, LL1}]*xx[{3, 6}]*xx[{6, LL2}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}]*xx[{3, 6}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{3, 6}]*xx[{6, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{6, LL2}] - 2*xx[{1, 3}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}]*xx[{6, LL2}] + 2*xx[{1, 3}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}]*xx[{6, LL2}] + 2*xx[{1, 3}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]^2*xx[{LL1, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]^2*xx[{LL1, LL2}] + 2*xx[{1, 3}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, 6}]*xx[{LL1, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, 6}]*xx[{LL1, LL2}])/(4*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (2*eps[{3, 4, 6, 1, LL1, LL2}]*xx[{2, 6}]*xx[{3, 5}] + eps[{4, 5, 6, 2, LL1, LL2}]*xx[{1, 3}]*xx[{3, 6}] + eps[{3, 5, 6, 2, LL1, LL2}]*xx[{1, 4}]*xx[{3, 6}] + eps[{3, 4, 6, 2, LL1, LL2}]*xx[{1, 5}]*xx[{3, 6}] - eps[{3, 4, 5, 6, 2, LL2}]*xx[{1, LL1}]*xx[{3, 6}] - eps[{3, 5, 6, 1, LL1, LL2}]*xx[{2, 4}]*xx[{3, 6}] - eps[{3, 4, 6, 1, LL1, LL2}]*xx[{2, 5}]*xx[{3, 6}] - eps[{3, 4, 5, 1, LL1, LL2}]*xx[{2, 6}]*xx[{3, 6}] - eps[{3, 4, 5, 6, 1, LL2}]*xx[{2, LL1}]*xx[{3, 6}] + eps[{4, 6, 1, 2, LL1, LL2}]*xx[{3, 5}]*xx[{3, 6}] - eps[{4, 5, 1, 2, LL1, LL2}]*xx[{3, 6}]^2 + eps[{4, 5, 6, 1, 2, LL2}]*xx[{3, 6}]*xx[{3, LL1}] - 2*eps[{3, 5, 6, 2, LL1, LL2}]*xx[{1, 3}]*xx[{4, 6}] - 2*eps[{3, 6, 1, 2, LL1, LL2}]*xx[{3, 5}]*xx[{4, 6}] + eps[{3, 5, 1, 2, LL1, LL2}]*xx[{3, 6}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{3, 6}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{3, 6}]*xx[{4, 6}] - 2*eps[{3, 5, 6, 1, 2, LL2}]*xx[{3, LL1}]*xx[{4, 6}] - 2*xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{4, 6}] + 2*xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, 6}] + eps[{3, 5, 6, 1, 2, LL2}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]^2*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]^2*xx[{4, LL1}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{4, LL1}] - xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]^2*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]^2*xx[{4, LL2}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{4, LL2}] + eps[{3, 4, 6, 1, 2, LL2}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]^2*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}]^2*xx[{5, LL1}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, 6}]*xx[{5, LL1}] - 2*xx[{1, 3}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, 6}]*xx[{3, 6}]*xx[{4, LL2}]*xx[{5, LL1}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]^2*xx[{5, LL2}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}]^2*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, 6}]*xx[{3, 6}]*xx[{4, LL1}]*xx[{5, LL2}] - 2*eps[{3, 4, 6, 1, 2, LL2}]*xx[{3, 5}]*xx[{6, LL1}] + eps[{3, 4, 5, 1, 2, LL2}]*xx[{3, 6}]*xx[{6, LL1}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{3, 6}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{3, 6}]*xx[{6, LL1}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{6, LL1}] - 2*xx[{1, 3}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}]*xx[{6, LL1}] + 2*xx[{1, 3}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}]*xx[{6, LL1}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}]*xx[{3, 6}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{3, 6}]*xx[{6, LL2}] + 2*xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{6, LL2}] - 2*xx[{1, 3}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}]*xx[{6, LL2}] + 2*xx[{1, 3}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]^2*xx[{LL1, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]^2*xx[{LL1, LL2}] + 2*xx[{1, 3}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, 6}]*xx[{LL1, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, 6}]*xx[{LL1, LL2}])/(4*xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(-2*eps[{6, 3, 4, 5, LL1, LL2}]*xx[{1, 3}]*xx[{2, 6}] + 2*eps[{6, 1, 3, 4, LL1, LL2}]*xx[{2, 6}]*xx[{3, 5}] + eps[{6, 2, 4, 5, LL1, LL2}]*xx[{1, 3}]*xx[{3, 6}] + eps[{6, 2, 3, 5, LL1, LL2}]*xx[{1, 4}]*xx[{3, 6}] - eps[{6, 2, 3, 4, LL1, LL2}]*xx[{1, 5}]*xx[{3, 6}] + eps[{6, 2, 3, 4, 5, LL2}]*xx[{1, LL1}]*xx[{3, 6}] + eps[{6, 1, 3, 5, LL1, LL2}]*xx[{2, 4}]*xx[{3, 6}] - eps[{6, 1, 3, 4, LL1, LL2}]*xx[{2, 5}]*xx[{3, 6}] + eps[{1, 3, 4, 5, LL1, LL2}]*xx[{2, 6}]*xx[{3, 6}] + eps[{6, 1, 3, 4, 5, LL2}]*xx[{2, LL1}]*xx[{3, 6}] - eps[{6, 1, 2, 4, LL1, LL2}]*xx[{3, 5}]*xx[{3, 6}] - eps[{1, 2, 4, 5, LL1, LL2}]*xx[{3, 6}]^2 - 2*eps[{6, 1, 3, 4, 5, LL2}]*xx[{2, 6}]*xx[{3, LL1}] + eps[{6, 1, 2, 4, 5, LL2}]*xx[{3, 6}]*xx[{3, LL1}] - 2*eps[{6, 2, 3, 5, LL1, LL2}]*xx[{1, 3}]*xx[{4, 6}] + eps[{1, 2, 3, 5, LL1, LL2}]*xx[{3, 6}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{3, 6}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{3, 6}]*xx[{4, 6}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{4, 6}] - 2*xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{4, 6}] + 2*xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, 6}] - eps[{6, 1, 2, 3, 5, LL2}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]^2*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]^2*xx[{4, LL1}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{4, LL1}] + xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]^2*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]^2*xx[{4, LL2}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{4, LL2}] - eps[{6, 1, 2, 3, 4, LL2}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]^2*xx[{5, LL1}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}]^2*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{5, LL1}] - xx[{1, 3}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, 6}]*xx[{3, 6}]*xx[{4, LL2}]*xx[{5, LL1}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]^2*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}]^2*xx[{5, LL2}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, 6}]*xx[{5, LL2}] - 2*xx[{1, 3}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{4, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, 6}]*xx[{3, 6}]*xx[{4, LL1}]*xx[{5, LL2}] - 2*eps[{6, 2, 3, 4, 5, LL2}]*xx[{1, 3}]*xx[{6, LL1}] + eps[{1, 2, 3, 4, 5, LL2}]*xx[{3, 6}]*xx[{6, LL1}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{3, 6}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{3, 6}]*xx[{6, LL1}] + 2*xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{3, LL2}]*xx[{6, LL1}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{6, LL1}] - 2*xx[{1, 3}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}]*xx[{6, LL1}] + xx[{1, 3}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}]*xx[{6, LL1}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}]*xx[{3, 6}]*xx[{6, LL2}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{3, 6}]*xx[{6, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{6, LL2}] - 2*xx[{1, 3}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}]*xx[{6, LL2}] + 2*xx[{1, 3}]*xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}]*xx[{6, LL2}] + 2*xx[{1, 3}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]^2*xx[{LL1, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]^2*xx[{LL1, LL2}] + 2*xx[{1, 3}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, 6}]*xx[{LL1, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, 6}]*xx[{LL1, LL2}])/(4*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (2*eps[{6, 3, 4, 5, LL1, LL2}]*xx[{1, 3}]*xx[{2, 6}] - 2*eps[{6, 1, 3, 4, LL1, LL2}]*xx[{2, 6}]*xx[{3, 5}] - eps[{6, 2, 4, 5, LL1, LL2}]*xx[{1, 3}]*xx[{3, 6}] - eps[{6, 2, 3, 5, LL1, LL2}]*xx[{1, 4}]*xx[{3, 6}] + eps[{6, 2, 3, 4, LL1, LL2}]*xx[{1, 5}]*xx[{3, 6}] + eps[{6, 2, 3, 4, 5, LL1}]*xx[{1, LL2}]*xx[{3, 6}] - eps[{6, 1, 3, 5, LL1, LL2}]*xx[{2, 4}]*xx[{3, 6}] + eps[{6, 1, 3, 4, LL1, LL2}]*xx[{2, 5}]*xx[{3, 6}] - eps[{1, 3, 4, 5, LL1, LL2}]*xx[{2, 6}]*xx[{3, 6}] + eps[{6, 1, 3, 4, 5, LL1}]*xx[{2, LL2}]*xx[{3, 6}] + eps[{6, 1, 2, 4, LL1, LL2}]*xx[{3, 5}]*xx[{3, 6}] + eps[{1, 2, 4, 5, LL1, LL2}]*xx[{3, 6}]^2 - 2*eps[{6, 1, 3, 4, 5, LL1}]*xx[{2, 6}]*xx[{3, LL2}] + eps[{6, 1, 2, 4, 5, LL1}]*xx[{3, 6}]*xx[{3, LL2}] + 2*eps[{6, 2, 3, 5, LL1, LL2}]*xx[{1, 3}]*xx[{4, 6}] - eps[{1, 2, 3, 5, LL1, LL2}]*xx[{3, 6}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{3, 6}]*xx[{4, 6}] + xx[{1, LL1}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{3, 6}]*xx[{4, 6}] - 2*xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{4, 6}] + 2*xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}]^2*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}]^2*xx[{4, LL1}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{4, LL1}] - eps[{6, 1, 2, 3, 5, LL1}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}]^2*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}]^2*xx[{4, LL2}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{4, LL2}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}]^2*xx[{5, LL1}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}]^2*xx[{5, LL1}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, LL2}]*xx[{3, 6}]*xx[{4, 6}]*xx[{5, LL1}] - 2*xx[{1, 3}]*xx[{2, 6}]*xx[{3, LL2}]*xx[{4, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, 6}]*xx[{3, 6}]*xx[{4, LL2}]*xx[{5, LL1}] - eps[{6, 1, 2, 3, 4, LL1}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}]^2*xx[{5, LL2}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}]^2*xx[{5, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{5, LL2}] - xx[{1, 3}]*xx[{2, LL1}]*xx[{3, 6}]*xx[{4, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, 6}]*xx[{3, 6}]*xx[{4, LL1}]*xx[{5, LL2}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}]*xx[{3, 6}]*xx[{6, LL1}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{3, 6}]*xx[{6, LL1}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{3, LL2}]*xx[{6, LL1}] - 2*xx[{1, 3}]*xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}]*xx[{6, LL1}] + 2*xx[{1, 3}]*xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}]*xx[{6, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}]*xx[{6, LL1}] - 2*eps[{6, 2, 3, 4, 5, LL1}]*xx[{1, 3}]*xx[{6, LL2}] + eps[{1, 2, 3, 4, 5, LL1}]*xx[{3, 6}]*xx[{6, LL2}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}]*xx[{3, 6}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}]*xx[{3, 6}]*xx[{6, LL2}] + 2*xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{3, LL1}]*xx[{6, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]*xx[{3, LL1}]*xx[{6, LL2}] - 2*xx[{1, 3}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}]*xx[{6, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}]*xx[{6, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}]*xx[{6, LL2}] + 2*xx[{1, 3}]*xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 6}]*xx[{3, 5}]*xx[{3, 6}]*xx[{LL1, LL2}] - xx[{1, 5}]*xx[{2, 4}]*xx[{3, 6}]^2*xx[{LL1, LL2}] + xx[{1, 4}]*xx[{2, 5}]*xx[{3, 6}]^2*xx[{LL1, LL2}] + 2*xx[{1, 3}]*xx[{2, 6}]*xx[{3, 5}]*xx[{4, 6}]*xx[{LL1, LL2}] - xx[{1, 3}]*xx[{2, 5}]*xx[{3, 6}]*xx[{4, 6}]*xx[{LL1, LL2}])/(4*xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{4, 6}]*(eps[{2, 3, 4, 5, 6, LL1}] + xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] + xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] - xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}]))/(2*xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{4, 6}]*(eps[{2, 3, 4, 5, 6, LL2}] + xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] - xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}]))/(2*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{2, 6}]*(-eps[{1, 2, 3, 4, 6, LL1}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}] + xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{6, LL1}]))/(2*xx[{1, LL2}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{2, 6}]*(-eps[{1, 2, 3, 4, 6, LL2}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}] + xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{4, 6}]*(-eps[{2, 3, 4, 5, 6, LL1}] + xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] + xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] - xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL1}] - xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}]))/(2*xx[{2, LL1}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{4, 6}]*(-eps[{2, 3, 4, 5, 6, LL2}] + xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] - xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{2, 4}]*xx[{3, 6}]*xx[{5, LL2}] - xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}]))/(2*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{2, 6}]*(eps[{1, 2, 3, 4, 6, LL1}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 6}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}] + xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{6, LL1}]))/(2*xx[{1, LL2}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{2, 6}]*(eps[{1, 2, 3, 4, 6, LL2}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 6}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}] + xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}] + xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{3, 5}]*(eps[{1, 2, 3, 4, 5, LL1}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{LL1, LL2}]) + (xx[{3, 5}]*(eps[{1, 2, 3, 4, 5, LL2}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]))/(2*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{LL1, LL2}])
(xx[{1, 5}]*(-eps[{6, 1, 2, 3, 5, LL1}] + xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}] - xx[{1, 3}]*xx[{2, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{1, 5}]*(-eps[{6, 1, 2, 3, 5, LL2}] + xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}] - xx[{1, 3}]*xx[{2, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}])
(xx[{3, 5}]*(-eps[{1, 2, 3, 4, 5, LL1}] + xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL1}] - xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{LL1, LL2}]) + (xx[{3, 5}]*(-eps[{1, 2, 3, 4, 5, LL2}] + xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{4, LL2}] - xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]))/(2*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{LL1, LL2}])
(xx[{1, 5}]*(eps[{6, 1, 2, 3, 5, LL1}] + xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}] - xx[{1, 3}]*xx[{2, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{2, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{1, 5}]*(eps[{6, 1, 2, 3, 5, LL2}] + xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}] - xx[{1, 3}]*xx[{2, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{2, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}])
(xx[{2, 6}]*(eps[{4, 5, 6, 1, 2, LL1}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, 4}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL2}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{2, 6}]*(eps[{4, 5, 6, 1, 2, LL2}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{2, 4}]*(-eps[{3, 4, 5, 6, 2, LL1}] - xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] + xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] - xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}]))/(2*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{2, 4}]*(-eps[{3, 4, 5, 6, 2, LL2}] - xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] - xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}]))/(2*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{2, 6}]*(-eps[{4, 5, 6, 1, 2, LL1}] + xx[{1, LL1}]*xx[{2, 5}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL1}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL1}] + xx[{1, 5}]*xx[{2, 4}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL2}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{2, 6}]*(-eps[{4, 5, 6, 1, 2, LL2}] + xx[{1, LL2}]*xx[{2, 5}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, LL2}]*xx[{4, 6}] + xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{2, 4}]*(eps[{3, 4, 5, 6, 2, LL1}] - xx[{2, LL1}]*xx[{3, 5}]*xx[{4, 6}] + xx[{2, 5}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL1}] - xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL1}] + xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL1}]))/(2*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{2, 4}]*(eps[{3, 4, 5, 6, 2, LL2}] - xx[{2, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{2, 5}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{2, 6}]*xx[{3, 5}]*xx[{4, LL2}] - xx[{2, 5}]*xx[{3, 6}]*xx[{4, LL2}] + xx[{2, 4}]*xx[{3, 5}]*xx[{6, LL2}]))/(2*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{2, 4}]*(eps[{6, 1, 2, 3, 4, LL1}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL1}] + xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}] - xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}] + xx[{1, 3}]*xx[{2, 4}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{2, 4}]*(eps[{6, 1, 2, 3, 4, LL2}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL2}] + xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}] - xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}] + xx[{1, 3}]*xx[{2, 4}]*xx[{6, LL2}]))/(2*xx[{1, LL2}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{4, 6}]*(-eps[{5, 6, 1, 2, 4, LL1}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL1}] + xx[{1, 4}]*xx[{2, 6}]*xx[{5, LL1}] + xx[{1, 5}]*xx[{2, 4}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{4, 6}]*(-eps[{5, 6, 1, 2, 4, LL2}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL2}] + xx[{1, 4}]*xx[{2, 6}]*xx[{5, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL2}]*xx[{2, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{2, 4}]*(-eps[{6, 1, 2, 3, 4, LL1}] - xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 6}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL1}] + xx[{1, 3}]*xx[{2, LL1}]*xx[{4, 6}] - xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL1}] + xx[{1, 3}]*xx[{2, 4}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{2, 4}]*(-eps[{6, 1, 2, 3, 4, LL2}] - xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 6}] + xx[{1, 4}]*xx[{2, 6}]*xx[{3, LL2}] + xx[{1, 3}]*xx[{2, LL2}]*xx[{4, 6}] - xx[{1, 3}]*xx[{2, 6}]*xx[{4, LL2}] + xx[{1, 3}]*xx[{2, 4}]*xx[{6, LL2}]))/(2*xx[{1, LL2}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{4, 6}]*(eps[{5, 6, 1, 2, 4, LL1}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL1}] + xx[{1, 4}]*xx[{2, 6}]*xx[{5, LL1}] + xx[{1, 5}]*xx[{2, 4}]*xx[{6, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{4, 6}]*(eps[{5, 6, 1, 2, 4, LL2}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{4, 6}] - xx[{1, 5}]*xx[{2, 6}]*xx[{4, LL2}] + xx[{1, 4}]*xx[{2, 6}]*xx[{5, LL2}] + xx[{1, 5}]*xx[{2, 4}]*xx[{6, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL2}]*xx[{2, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{1, 5}]*(eps[{3, 4, 5, 6, 1, LL1}] - xx[{1, LL1}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, 5}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 4}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{4, 6}]*xx[{5, LL1}] + xx[{1, 4}]*xx[{3, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{1, 5}]*(eps[{3, 4, 5, 6, 1, LL2}] - xx[{1, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, 5}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, 4}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{4, 6}]*xx[{5, LL2}] + xx[{1, 4}]*xx[{3, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}])
(xx[{1, 3}]*(-eps[{2, 3, 4, 5, 1, LL1}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{LL1, LL2}]) + (xx[{1, 3}]*(-eps[{2, 3, 4, 5, 1, LL2}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{LL1, LL2}])
(xx[{1, 5}]*(-eps[{3, 4, 5, 6, 1, LL1}] - xx[{1, LL1}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, 5}]*xx[{3, LL1}]*xx[{4, 6}] - xx[{1, 4}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{4, 6}]*xx[{5, LL1}] + xx[{1, 4}]*xx[{3, 5}]*xx[{6, LL1}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{1, 5}]*(-eps[{3, 4, 5, 6, 1, LL2}] - xx[{1, LL2}]*xx[{3, 5}]*xx[{4, 6}] + xx[{1, 5}]*xx[{3, LL2}]*xx[{4, 6}] - xx[{1, 4}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{4, 6}]*xx[{5, LL2}] + xx[{1, 4}]*xx[{3, 5}]*xx[{6, LL2}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}])
(xx[{1, 3}]*(eps[{2, 3, 4, 5, 1, LL1}] - xx[{1, LL1}]*xx[{2, 4}]*xx[{3, 5}] + xx[{1, 4}]*xx[{2, LL1}]*xx[{3, 5}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL1}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL1}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL1}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{LL1, LL2}]) + (xx[{1, 3}]*(eps[{2, 3, 4, 5, 1, LL2}] - xx[{1, LL2}]*xx[{2, 4}]*xx[{3, 5}] + xx[{1, 4}]*xx[{2, LL2}]*xx[{3, 5}] + xx[{1, 5}]*xx[{2, 4}]*xx[{3, LL2}] - xx[{1, 4}]*xx[{2, 5}]*xx[{3, LL2}] + xx[{1, 3}]*xx[{2, 4}]*xx[{5, LL2}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{LL1, LL2}])
(xx[{1, 3}]*(eps[{5, 6, 1, 2, 3, LL1}] + xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}] + xx[{1, 3}]*xx[{2, 6}]*xx[{5, LL1}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{1, 3}]*(eps[{5, 6, 1, 2, 3, LL2}] + xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}] + xx[{1, 3}]*xx[{2, 6}]*xx[{5, LL2}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{3, 5}]*(-eps[{4, 5, 6, 1, 3, LL1}] + xx[{1, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, 5}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, 5}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 4}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{4, 6}]*xx[{5, LL1}]))/(2*xx[{1, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{3, 5}]*(-eps[{4, 5, 6, 1, 3, LL2}] + xx[{1, LL2}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, 5}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, 5}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 4}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{4, 6}]*xx[{5, LL2}]))/(2*xx[{1, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{1, 3}]*(-eps[{5, 6, 1, 2, 3, LL1}] + xx[{1, LL1}]*xx[{2, 6}]*xx[{3, 5}] - xx[{1, LL1}]*xx[{2, 5}]*xx[{3, 6}] + xx[{1, 5}]*xx[{2, LL1}]*xx[{3, 6}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL1}] + xx[{1, 3}]*xx[{2, 6}]*xx[{5, LL1}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{1, 3}]*(-eps[{5, 6, 1, 2, 3, LL2}] + xx[{1, LL2}]*xx[{2, 6}]*xx[{3, 5}] - xx[{1, LL2}]*xx[{2, 5}]*xx[{3, 6}] + xx[{1, 5}]*xx[{2, LL2}]*xx[{3, 6}] - xx[{1, 5}]*xx[{2, 6}]*xx[{3, LL2}] + xx[{1, 3}]*xx[{2, 6}]*xx[{5, LL2}]))/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{3, 5}]*(eps[{4, 5, 6, 1, 3, LL1}] + xx[{1, LL1}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, 5}]*xx[{3, LL1}]*xx[{4, 6}] + xx[{1, 5}]*xx[{3, 6}]*xx[{4, LL1}] - xx[{1, 4}]*xx[{3, 6}]*xx[{5, LL1}] + xx[{1, 3}]*xx[{4, 6}]*xx[{5, LL1}]))/(2*xx[{1, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{3, 5}]*(eps[{4, 5, 6, 1, 3, LL2}] + xx[{1, LL2}]*xx[{3, 5}]*xx[{4, 6}] - xx[{1, 5}]*xx[{3, LL2}]*xx[{4, 6}] + xx[{1, 5}]*xx[{3, 6}]*xx[{4, LL2}] - xx[{1, 4}]*xx[{3, 6}]*xx[{5, LL2}] + xx[{1, 3}]*xx[{4, 6}]*xx[{5, LL2}]))/(2*xx[{1, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{2, 4}]^2*xx[{3, 6}])/(2*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{2, 4}]^2*xx[{3, 6}])/(2*xx[{2, LL1}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{1, 3}]^2*xx[{2, 5}])/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{5, LL1}]*xx[{LL1, LL2}]) + (xx[{1, 3}]^2*xx[{2, 5}])/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{2, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{5, LL2}]*xx[{LL1, LL2}])
(xx[{2, 5}]*xx[{4, 6}]^2)/(2*xx[{2, LL2}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{2, 5}]*xx[{4, 6}]^2)/(2*xx[{2, LL1}]*xx[{4, LL1}]*xx[{4, LL2}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{1, 4}]*xx[{2, 6}]^2)/(2*xx[{1, LL2}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{4, LL1}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}]) + (xx[{1, 4}]*xx[{2, 6}]^2)/(2*xx[{1, LL1}]*xx[{2, LL1}]*xx[{2, LL2}]*xx[{4, LL2}]*xx[{6, LL1}]*xx[{6, LL2}]*xx[{LL1, LL2}])
(xx[{1, 4}]*xx[{3, 5}]^2)/(2*xx[{1, LL2}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{LL1, LL2}]) + (xx[{1, 4}]*xx[{3, 5}]^2)/(2*xx[{1, LL1}]*xx[{3, LL1}]*xx[{3, LL2}]*xx[{4, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{LL1, LL2}])
(xx[{1, 5}]^2*xx[{3, 6}])/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{3, LL2}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL1}]*xx[{LL1, LL2}]) + (xx[{1, 5}]^2*xx[{3, 6}])/(2*xx[{1, LL1}]*xx[{1, LL2}]*xx[{3, LL1}]*xx[{5, LL1}]*xx[{5, LL2}]*xx[{6, LL2}]*xx[{LL1, LL2}])
